On computing the jump condition of the dissipation rate in the two-equation turbulence models for two-phase flow and application to air-water waves

Traditional turbulence models are derived for single-phase flow. Extension of the family of two-equation turbulence models for two-phase flow is obtained via scaling the transport equations by the density. In the special case of two-phase flow with a sharp interface, jump conditions exist. Two types of jump conditions are found: (1) jump in the partial differential equation (PDE) physical quantities such as density and viscosity and (2) jump in the turbulence frequency. We first derive and clarify the jump in the equations. The jump in the turbulence frequency is proportional to the kinematic viscosity ratio, which is approximately $10$ in the case of air-water. Then a new field, the inverse turbulence area, is considered to model the turbulence effects instead of the turbulence frequency. For the system of air and water, the effect of the jump of the kinematic viscosity is always greater than the effect arising from the jump of velocity gradient. This approximation leads to the assumption of a continuous inverse turbulence area scale. Validation versus experimental measurements from the literature is then presented to demonstrate the improvement of the model. In particular, the wave breaking phenomenon is simulated in two conditions: spilling and plunging wave breakers. The proposed model shows its ability to predict the turbulence in the surf zone accurately. Finally, it explains the low values of the time-averaged turbulent kinetic energy in the surf zone which is caused by the increase of the turbulence frequency in the air.

==> images/plunging/tables/line_1.csv <==
UMean:0,UMean:1,UMean:2,alpha.waterMean,kMean,arc_length,Points:0,Points:1,Points:2
0.0046384,0,0.00016988,0.99998,0.010478,0.8596,9.045,0,0.2596
0.0085962,0,0.00032249,0.99998,0.010116,0.861,9.045,0,0.261
0.0048166,0,0.00022908,0.99998,0.0095432,0.8624,9.045,0,0.2624
0.001499,0,0.00016366,0.99997,0.0090205,0.8638,9.045,0,0.2638
-0.001363,0,0.00012584,0.99995,0.0085476,0.8652,9.045,0,0.2652
-0.0038598,0,0.0001006,0.99991,0.0081267,0.8666,9.045,0,0.2666
-0.0062428,0,7.924e-05,0.99986,0.0077239,0.868,9.045,0,0.268
-0.0084188,0,6.4764e-05,0.99977,0.0073604,0.8694,9.045,0,0.2694
-0.010495,0,5.3509e-05,0.99968,0.0070176,0.8708,9.045,0,0.2708
-0.012474,0,4.5433e-05,0.99959,0.0066951,0.8722,9.045,0,0.2722
-0.0143,0,4.178e-05,0.99954,0.0064027,0.8736,9.045,0,0.2736
-0.016067,0,3.9668e-05,0.99951,0.0061217,0.875,9.045,0,0.275
-0.017697,0,4.0866e-05,0.99952,0.0058675,0.8764,9.045,0,0.2764
-0.019255,0,4.4235e-05,0.99954,0.0056283,0.8778,9.045,0,0.2778
-0.020743,0,4.9746e-05,0.99956,0.0054037,0.8792,9.045,0,0.2792
-0.022133,0,5.7943e-05,0.99958,0.0052014,0.8806,9.045,0,0.2806
-0.023487,0,6.6632e-05,0.9996,0.0050075,0.882,9.045,0,0.282
-0.024765,0,7.5163e-05,0.99961,0.0048335,0.8834,9.045,0,0.2834
-0.02601,0,8.4413e-05,0.99962,0.0046708,0.8848,9.045,0,0.2848
-0.027221,0,9.4372e-05,0.99962,0.0045193,0.8862,9.045,0,0.2862
-0.028387,0,0.00010648,0.99962,0.004385,0.8876,9.045,0,0.2876
-0.029537,0,0.000119,0.99961,0.0042572,0.889,9.045,0,0.289
-0.030654,0,0.00013147,0.99961,0.0041445,0.8904,9.045,0,0.2904
-0.031759,0,0.00014354,0.99962,0.0040396,0.8918,9.045,0,0.2918
-0.032851,0,0.00015522,0.99962,0.0039424,0.8932,9.045,0,0.2932
-0.033931,0,0.00016664,0.99963,0.0038563,0.8946,9.045,0,0.2946
-0.035007,7.8267e-30,0.00017797,0.99965,0.0037743,0.896,9.045,0,0.296
-0.036077,5.385e-29,0.00018906,0.99966,0.0037016,0.8974,9.045,0,0.2974
-0.037146,1.2521e-28,0.00019993,0.99967,0.0036336,0.8988,9.045,0,0.2988
-0.038214,2.2158e-28,0.00021057,0.99968,0.0035701,0.9002,9.045,0,0.3002
-0.039281,2.8476e-28,0.00022076,0.99969,0.0035132,0.9016,9.045,0,0.3016
-0.040348,3.3401e-28,0.00023075,0.9997,0.0034587,0.903,9.045,0,0.303
-0.041414,3.4682e-28,0.00024023,0.99971,0.0034096,0.9044,9.045,0,0.3044
-0.042478,3.5914e-28,0.00024948,0.99972,0.0033632,0.9058,9.045,0,0.3058
-0.043541,3.7098e-28,0.00025851,0.99972,0.0033196,0.9072,9.045,0,0.3072
-0.044599,3.3196e-28,0.00026725,0.99971,0.0032798,0.9086,9.045,0,0.3086
-0.045654,2.8244e-28,0.00027596,0.9997,0.0032415,0.91,9.045,0,0.31
-0.046703,2.3014e-28,0.00028478,0.99969,0.0032066,0.9114,9.045,0,0.3114
-0.047746,2.0624e-28,0.00029383,0.99967,0.0031735,0.9128,9.045,0,0.3128
-0.048783,2.1036e-28,0.0003031,0.99965,0.0031421,0.9142,9.045,0,0.3142
-0.049807,2.1485e-28,0.00031252,0.99964,0.0031132,0.9156,9.045,0,0.3156
-0.050825,2.1957e-28,0.00032204,0.99962,0.0030852,0.917,9.045,0,0.317
-0.051827,2.2506e-28,0.00033189,0.99961,0.0030593,0.9184,9.045,0,0.3184
-0.052818,2.3055e-28,0.00034216,0.99959,0.0030346,0.9198,9.045,0,0.3198
-0.053798,2.3605e-28,0.00035285,0.99958,0.0030109,0.9212,9.045,0,0.3212
-0.054754,2.4166e-28,0.00036457,0.99954,0.0029891,0.9226,9.045,0,0.3226
-0.055702,2.4741e-28,0.00037669,0.99949,0.0029679,0.924,9.045,0,0.324
-0.056624,2.5374e-28,0.00038982,0.9994,0.0029485,0.9254,9.045,0,0.3254
-0.05753,2.6024e-28,0.00040361,0.99931,0.0029301,0.9268,9.045,0,0.3268
-0.058419,2.669e-28,0.00041808,0.99921,0.0029128,0.9282,9.045,0,0.3282
-0.059276,2.7303e-28,0.00043381,0.9991,0.0028972,0.9296,9.045,0,0.3296
-0.060121,2.7903e-28,0.00045009,0.99899,0.0028823,0.931,9.045,0,0.331
-0.060932,2.848e-28,0.00046782,0.99887,0.0028691,0.9324,9.045,0,0.3324
-0.061721,3.4666e-27,0.00048655,0.99874,0.0028569,0.9338,9.045,0,0.3338
-0.062488,9.7813e-27,0.00050627,0.99861,0.0028458,0.9352,9.045,0,0.3352
-0.063217,2.1815e-26,0.00052764,0.99843,0.0028365,0.9366,9.045,0,0.3366
-0.06393,3.2795e-26,0.00054967,0.99823,0.0028279,0.938,9.045,0,0.338
-0.064604,3.3183e-26,0.00057331,0.99794,0.0028213,0.9394,9.045,0,0.3394
-0.065253,3.0234e-26,0.00059808,0.99765,0.0028159,0.9408,9.045,0,0.3408
-0.065877,2.3992e-26,0.00062398,0.99735,0.0028118,0.9422,9.045,0,0.3422
-0.066458,2.3365e-26,0.0006519,0.99708,0.0028098,0.9436,9.045,0,0.3436
-0.067021,2.2526e-26,0.00068058,0.99682,0.0028088,0.945,9.045,0,0.345
-0.06754,1.5308e-26,0.00071104,0.99662,0.0028101,0.9464,9.045,0,0.3464
-0.068031,7.9551e-27,0.00074267,0.99649,0.0028128,0.9478,9.045,0,0.3478
-0.068494,4.685e-28,0.00077547,0.99643,0.002817,0.9492,9.045,0,0.3492
-0.06891,-7.7231e-28,0.00081017,0.99636,0.0028236,0.9506,9.045,0,0.3506
-0.069306,-7.9453e-28,0.00084564,0.99628,0.0028313,0.952,9.045,0,0.352
-0.069652,-8.1705e-28,0.00088304,0.99612,0.0028415,0.9534,9.045,0,0.3534
-0.069968,-8.3716e-28,0.00092162,0.99594,0.0028532,0.9548,9.045,0,0.3548
-0.070253,-8.5489e-28,0.00096134,0.99573,0.0028665,0.9562,9.045,0,0.3562
-0.070486,-8.6925e-28,0.0010027,0.99554,0.0028825,0.9576,9.045,0,0.3576
-0.070699,-8.8306e-28,0.0010446,0.99536,0.0028997,0.959,9.045,0,0.359
-0.070857,-8.9737e-28,0.0010881,0.99522,0.00292,0.9604,9.045,0,0.3604
-0.070982,4.231e-27,0.0011322,0.99514,0.0029424,0.9618,9.045,0,0.3618
-0.071072,1.4432e-26,0.0011767,0.99513,0.0029668,0.9632,9.045,0,0.3632
-0.071105,3.402e-26,0.0012219,0.99523,0.0029949,0.9646,9.045,0,0.3646
-0.071114,5.2052e-26,0.0012674,0.99524,0.0030247,0.966,9.045,0,0.366
-0.071067,5.355e-26,0.0013134,0.99472,0.0030586,0.9674,9.045,0,0.3674
-0.070987,4.3792e-26,0.0013589,0.99239,0.0030953,0.9688,9.045,0,0.3688
-0.070875,2.2929e-26,0.0014038,0.98828,0.0031348,0.9702,9.045,0,0.3702
-0.070711,9.9544e-27,0.001449,0.97531,0.0031795,0.9716,9.045,0,0.3716
-0.070526,4.3522e-28,0.0014948,0.95771,0.0032267,0.973,9.045,0,0.373
-0.070292,2.7022e-28,0.0015427,0.926,0.0032811,0.9744,9.045,0,0.3744
-0.070054,-1.2333e-28,0.001589,0.88753,0.0033452,0.9758,9.045,0,0.3758
-0.069811,-7.4233e-28,0.0016338,0.84239,0.0034188,0.9772,9.045,0,0.3772
-0.06971,3.6705e-29,0.001665,0.79481,0.0035518,0.9786,9.045,0,0.3786
-0.06974,-2.4162e-27,0.0016925,0.74781,0.0037341,0.98,9.045,0,0.38
-0.070272,-2.1974e-26,0.001715,0.70595,0.0040995,0.9814,9.045,0,0.3814
-0.071193,-4.1976e-26,0.0017449,0.6693,0.0046863,0.9828,9.045,0,0.3828
-0.072497,-6.2416e-26,0.001782,0.63778,0.0054915,0.9842,9.045,0,0.3842
-0.073207,-4.8759e-26,0.0017993,0.61323,0.0068618,0.9856,9.045,0,0.3856
-0.073473,-2.8654e-26,0.0017987,0.59065,0.0084562,0.987,9.045,0,0.387
-0.072135,-9.5498e-27,0.0017296,0.57113,0.010606,0.9884,9.045,0,0.3884
-0.070049,7.2652e-27,0.0016356,0.55186,0.012832,0.9898,9.045,0,0.3898
-0.067227,2.1823e-26,0.0015171,0.53283,0.015134,0.9912,9.045,0,0.3912
-0.063101,3.53e-26,0.001404,0.51365,0.01706,0.9926,9.045,0,0.3926
-0.05841,4.5009e-26,0.0012933,0.49454,0.018792,0.994,9.045,0,0.394
-0.052209,3.7362e-26,0.001188,0.47598,0.019934,0.9954,9.045,0,0.3954
-0.045274,3.1486e-26,0.0010838,0.45837,0.020764,0.9968,9.045,0,0.3968
-0.037616,2.7356e-26,0.00098077,0.44168,0.021285,0.9982,9.045,0,0.3982
-0.02921,2.0909e-26,0.0008885,0.42689,0.021551,0.9996,9.045,0,0.3996
-0.020585,1.9101e-26,0.00080094,0.41273,0.021763,1.001,9.045,0,0.401
-0.011602,4.2136e-26,0.0007262,0.39991,0.021957,1.0024,9.045,0,0.4024
-0.0025234,9.3234e-26,0.0006574,0.38746,0.022184,1.0038,9.045,0,0.4038
0.0066488,1.7201e-25,0.00059445,0.37538,0.022444,1.0052,9.045,0,0.4052
0.015757,1.947e-25,0.00054084,0.36335,0.02273,1.0066,9.045,0,0.4066
0.02481,1.8722e-25,0.00048882,0.35127,0.023023,1.008,9.045,0,0.408
0.033652,8.5883e-26,0.00043562,0.33892,0.023316,1.0094,9.045,0,0.4094
0.042343,1.3503e-26,0.00037728,0.32636,0.023611,1.0108,9.045,0,0.4108
0.050886,-3.0314e-26,0.00031385,0.3136,0.023907,1.0122,9.045,0,0.4122
0.059154,1.8523e-27,0.00024565,0.30078,0.024231,1.0136,9.045,0,0.4136
0.067324,4.0934e-26,0.00017709,0.28801,0.024571,1.015,9.045,0,0.415
0.075275,4.141e-26,0.00011134,0.27559,0.024962,1.0164,9.045,0,0.4164
0.083174,2.9349e-26,5.1502e-05,0.26344,0.025383,1.0178,9.045,0,0.4178
0.09102,4.9222e-27,-2.5064e-06,0.25158,0.025835,1.0192,9.045,0,0.4192
0.09884,4.6522e-28,-4.0521e-05,0.23994,0.02632,1.0206,9.045,0,0.4206
0.10664,-5.0598e-27,-7.3502e-05,0.22827,0.026818,1.022,9.045,0,0.422
0.11438,-3.4809e-26,-9.7148e-05,0.21623,0.027341,1.0234,9.045,0,0.4234
0.12205,-6.5061e-26,-0.00011943,0.20364,0.027884,1.0248,9.045,0,0.4248
0.12965,-9.5809e-26,-0.00014035,0.1905,0.028446,1.0262,9.045,0,0.4262
0.13712,-1.0209e-25,-0.00015703,0.17683,0.029031,1.0276,9.045,0,0.4276
0.14454,-9.8261e-26,-0.0001734,0.16325,0.029621,1.029,9.045,0,0.429
0.15186,-6.8355e-26,-0.00019235,0.15061,0.030211,1.0304,9.045,0,0.4304
0.15911,-5.5144e-27,-0.00021757,0.13929,0.030799,1.0318,9.045,0,0.4318
0.16631,8.9815e-26,-0.00024898,0.12927,0.031385,1.0332,9.045,0,0.4332
0.17339,1.6175e-25,-0.00029281,0.12145,0.031983,1.0346,9.045,0,0.4346
0.18042,2.1837e-25,-0.00034079,0.11439,0.032592,1.036,9.045,0,0.436
0.18736,2.2245e-25,-0.00039724,0.1089,0.033243,1.0374,9.045,0,0.4374
0.1943,2.268e-25,-0.00045885,0.10401,0.033933,1.0388,9.045,0,0.4388
0.20125,2.3141e-25,-0.00052557,0.09969,0.034661,1.0402,9.045,0,0.4402
0.20832,2.3771e-25,-0.00060399,0.096014,0.035407,1.0416,9.045,0,0.4416
0.21544,2.4429e-25,-0.00068698,0.092555,0.036143,1.043,9.045,0,0.443
0.22271,2.507e-25,-0.00078112,0.089539,0.036814,1.0444,9.045,0,0.4444
0.22998,2.5519e-25,-0.00087865,0.086677,0.037426,1.0458,9.045,0,0.4458
0.23728,2.578e-25,-0.00097952,0.083964,0.037983,1.0472,9.045,0,0.4472
0.24444,2.5649e-25,-0.0010784,0.08142,0.038464,1.0486,9.045,0,0.4486
0.25155,2.5452e-25,-0.0011778,0.078946,0.03892,1.05,9.045,0,0.45
0.25848,2.5306e-25,-0.001281,0.076645,0.039321,1.0514,9.045,0,0.4514
0.26529,2.5437e-25,-0.0013892,0.074412,0.039695,1.0528,9.045,0,0.4528
0.27196,2.5839e-25,-0.0015025,0.072248,0.040042,1.0542,9.045,0,0.4542
0.27839,2.631e-25,-0.0016158,0.070089,0.040356,1.0556,9.045,0,0.4556
0.28472,2.6726e-25,-0.0017292,0.067935,0.040657,1.057,9.045,0,0.457
0.29082,2.6813e-25,-0.0018432,0.065802,0.04093,1.0584,9.045,0,0.4584
0.29681,2.481e-25,-0.0019609,0.063725,0.041191,1.0598,9.045,0,0.4598
0.30268,2.0743e-25,-0.0020823,0.061703,0.041439,1.0612,9.045,0,0.4612
0.30839,1.3397e-25,-0.002206,0.05979,0.041669,1.0626,9.045,0,0.4626
0.31402,6.0971e-26,-0.0023302,0.057888,0.041892,1.064,9.045,0,0.464
0.31948,2.1391e-26,-0.0024549,0.055931,0.042099,1.0654,9.045,0,0.4654
0.32483,1.7195e-27,-0.0025818,0.053886,0.042295,1.0668,9.045,0,0.4668
0.33007,1.6886e-27,-0.0027107,0.051755,0.042483,1.0682,9.045,0,0.4682
0.33511,1.6905e-27,-0.0028381,0.0497,0.04266,1.0696,9.045,0,0.4696
0.34009,1.7011e-27,-0.0029645,0.047695,0.042834,1.071,9.045,0,0.471
0.34487,1.7231e-27,-0.0030873,0.04586,0.043001,1.0724,9.045,0,0.4724
0.34952,1.7383e-27,-0.0032079,0.043997,0.043161,1.0738,9.045,0,0.4738
0.35405,1.7466e-27,-0.0033265,0.042104,0.043314,1.0752,9.045,0,0.4752
0.35832,1.7475e-27,-0.0034379,0.040063,0.043455,1.0766,9.045,0,0.4766
0.36249,1.7467e-27,-0.0035477,0.037997,0.043592,1.078,9.045,0,0.478
0.36639,1.744e-27,-0.0036557,0.035951,0.043717,1.0794,9.045,0,0.4794
0.37011,1.7383e-27,-0.0037633,0.034071,0.043834,1.0808,9.045,0,0.4808
0.37365,1.7296e-27,-0.0038705,0.032355,0.043942,1.0822,9.045,0,0.4822
0.37691,1.7174e-27,-0.0039726,0.030892,0.044042,1.0836,9.045,0,0.4836
0.38004,1.7916e-27,-0.004072,0.02949,0.04414,1.085,9.045,0,0.485
0.38289,2.2904e-27,-0.0041634,0.028147,0.044239,1.0864,9.045,0,0.4864
0.38556,2.8001e-27,-0.0042526,0.026715,0.04434,1.0878,9.045,0,0.4878
0.38804,3.3205e-27,-0.0043398,0.025194,0.044442,1.0892,9.045,0,0.4892
0.3902,3.4148e-27,-0.0044259,0.023336,0.044544,1.0906,9.045,0,0.4906
0.39224,3.4254e-27,-0.0045123,0.021345,0.044645,1.092,9.045,0,0.492
0.39395,3.4333e-27,-0.0046004,0.01903,0.044746,1.0934,9.045,0,0.4934
0.39545,3.4514e-27,-0.0046896,0.016557,0.044846,1.0948,9.045,0,0.4948
0.39674,3.4793e-27,-0.0047799,0.01393,0.044948,1.0962,9.045,0,0.4962
0.39767,3.0597e-27,-0.0048715,0.011296,0.045051,1.0976,9.045,0,0.4976
0.39845,2.4597e-27,-0.0049645,0.008737,0.045155,1.099,9.045,0,0.499
0.39886,1.4055e-27,-0.0050637,0.0065534,0.045256,1.1004,9.045,0,0.5004
0.39905,6.1564e-28,-0.0051628,0.0047508,0.045354,1.1018,9.045,0,0.5018
0.39904,8.6413e-29,-0.0052618,0.0033241,0.045447,1.1032,9.045,0,0.5032
0.39863,0,-0.0053473,0.0025254,0.045539,1.1046,9.045,0,0.5046
0.39806,0,-0.0054285,0.0019281,0.045631,1.106,9.045,0,0.506
0.39702,0,-0.0055021,0.0017168,0.045719,1.1074,9.045,0,0.5074
0.39572,0,-0.0055734,0.0015916,0.045797,1.1088,9.045,0,0.5088
0.39415,0,-0.0056423,0.0015513,0.045864,1.1102,9.045,0,0.5102
0.39234,0,-0.0056973,0.0014813,0.045883,1.1116,9.045,0,0.5116
0.39049,0,-0.005749,0.0014015,0.045876,1.113,9.045,0,0.513
0.38864,0,-0.0057983,0.0013014,0.045794,1.1144,9.045,0,0.5144
0.38683,0,-0.0058517,0.0012417,0.045678,1.1158,9.045,0,0.5158
0.38504,0,-0.005909,0.0012218,0.045526,1.1172,9.045,0,0.5172
0.38329,0,-0.0059733,0.001202,0.045345,1.1186,9.045,0,0.5186
0.38155,0,-0.0060402,0.001174,0.045155,1.12,9.045,0,0.52
0.37979,0,-0.0061135,0.0011063,0.044957,1.1214,9.045,0,0.5214
0.37799,0,-0.0061904,0.0010256,0.044761,1.1228,9.045,0,0.5228
0.37617,0,-0.0062709,0.00093208,0.044568,1.1242,9.045,0,0.5242
0.37426,0,-0.006351,0.00083117,0.044385,1.1256,9.045,0,0.5256
0.37233,0,-0.0064306,0.00073211,0.044203,1.127,9.045,0,0.527
0.37032,0,-0.0065079,0.00064907,0.044026,1.1284,9.045,0,0.5284
0.36827,0,-0.0065876,0.00057977,0.043847,1.1298,9.045,0,0.5298
0.36617,0,-0.0066697,0.000524,0.043668,1.1312,9.045,0,0.5312
0.36398,0,-0.0067519,0.00049116,0.04349,1.1326,9.045,0,0.5326
0.36175,0,-0.006833,0.00046556,0.043313,1.134,9.045,0,0.534
0.35939,0,-0.0069089,0.00045342,0.043144,1.1354,9.045,0,0.5354
0.35694,0,-0.0069832,0.00044331,0.042979,1.1368,9.045,0,0.5368
0.35441,0,-0.0070558,0.00043521,0.042818,1.1382,9.045,0,0.5382
0.35175,0,-0.0071239,0.00042876,0.042654,1.1396,9.045,0,0.5396
0.34904,0,-0.0071906,0.00042303,0.042488,1.141,9.045,0,0.541
0.34621,0,-0.0072557,0.00041931,0.042315,1.1424,9.045,0,0.5424
0.3433,0,-0.0073211,0.0004156,0.042136,1.1438,9.045,0,0.5438
0.34033,0,-0.0073867,0.0004119,0.041954,1.1452,9.045,0,0.5452
0.33725,0,-0.007448,0.00040731,0.041765,1.1466,9.045,0,0.5466
0.33413,0,-0.0075079,0.00040268,0.041573,1.148,9.045,0,0.548
0.33093,0,-0.0075654,0.00039876,0.041374,1.1494,9.045,0,0.5494
0.32771,0,-0.0076234,0.0003957,0.041172,1.1508,9.045,0,0.5508
0.32446,0,-0.0076818,0.0003935,0.040968,1.1522,9.045,0,0.5522
0.32117,0,-0.0077438,0.00039131,0.040763,1.1536,9.045,0,0.5536
0.31785,0,-0.0078066,0.00038894,0.040556,1.155,9.045,0,0.555
0.31447,0,-0.0078697,0.00038564,0.040348,1.1564,9.045,0,0.5564
0.31104,0,-0.0079316,0.00038217,0.04014,1.1578,9.045,0,0.5578
0.30756,0,-0.0079923,0.00037854,0.039931,1.1592,9.045,0,0.5592
0.30399,0,-0.0080509,0.00037647,0.039721,1.1606,9.045,0,0.5606
0.30038,0,-0.0081081,0.00037518,0.03951,1.162,9.045,0,0.562
0.29671,0,-0.0081615,0.00037622,0.039296,1.1634,9.045,0,0.5634
0.29301,0,-0.0082148,0.00037788,0.039078,1.1648,9.045,0,0.5648
0.28929,0,-0.0082681,0.00038014,0.038858,1.1662,9.045,0,0.5662
0.28555,0,-0.0083222,0.00038157,0.038632,1.1676,9.045,0,0.5676
0.28179,0,-0.0083759,0.00038225,0.038404,1.169,9.045,0,0.569
0.27801,0,-0.0084263,0.00038006,0.038174,1.1704,9.045,0,0.5704
0.27422,0,-0.0084753,0.00037691,0.037944,1.1718,9.045,0,0.5718
0.2704,0,-0.008523,0.00037281,0.037715,1.1732,9.045,0,0.5732
0.26656,0,-0.0085733,0.00036917,0.037489,1.1746,9.045,0,0.5746
0.26272,0,-0.0086248,0.00036545,0.037265,1.176,9.045,0,0.576
0.25888,0,-0.0086796,0.00036093,0.037042,1.1774,9.045,0,0.5774
0.25504,0,-0.0087345,0.00035591,0.036819,1.1788,9.045,0,0.5788
0.25119,0,-0.0087895,0.00035038,0.036596,1.1802,9.045,0,0.5802
0.24735,0,-0.0088456,0.00034483,0.036375,1.1816,9.045,0,0.5816
0.24351,0,-0.0089025,0.00033952,0.036154,1.183,9.045,0,0.583
0.23967,0,-0.0089633,0.0003354,0.035937,1.1844,9.045,0,0.5844
0.23584,0,-0.009024,0.00033108,0.035722,1.1858,9.045,0,0.5858
0.23201,0,-0.0090845,0.00032657,0.035507,1.1872,9.045,0,0.5872
0.22819,0,-0.009144,0.00032053,0.035293,1.1886,9.045,0,0.5886
0.22437,-2.6349e-29,-0.009204,0.00031426,0.03508,1.19,9.045,0,0.59
0.22054,-1.8127e-28,-0.0092672,0.00030837,0.034867,1.1914,9.045,0,0.5914
0.21671,-3.3332e-28,-0.0093303,0.00030298,0.034652,1.1928,9.045,0,0.5928
0.21288,-4.8254e-28,-0.0093935,0.0002981,0.034435,1.1942,9.045,0,0.5942
0.20906,-3.7725e-28,-0.0094579,0.00029304,0.034215,1.1956,9.045,0,0.5956
0.20525,-2.4521e-28,-0.0095225,0.00028779,0.033993,1.197,9.045,0,0.597
0.20144,-2.2495e-28,-0.0095868,0.00028185,0.033769,1.1984,9.045,0,0.5984
0.19766,-2.6636e-28,-0.0096501,0.00027608,0.033543,1.1998,9.045,0,0.5998
0.19388,-3.6861e-28,-0.0097124,0.00027048,0.033316,1.2012,9.045,0,0.6012
0.19014,-2.7734e-28,-0.0097706,0.00026559,0.033086,1.2026,9.045,0,0.6026
0.1864,-1.6354e-28,-0.0098273,0.00026072,0.032854,1.204,9.045,0,0.604
0.1827,-1.2404e-28,-0.0098805,0.00025522,0.03262,1.2054,9.045,0,0.6054
0.179,-1.2712e-28,-0.0099313,0.00024926,0.032385,1.2068,9.045,0,0.6068
0.17531,-1.7218e-28,-0.0099798,0.00024284,0.03215,1.2082,9.045,0,0.6082
0.17161,-1.2706e-28,-0.010025,0.0002368,0.031912,1.2096,9.045,0,0.6096
0.16792,-6.7355e-29,-0.010067,0.00023102,0.031674,1.211,9.045,0,0.611
0.16423,-2.235e-29,-0.010102,0.00022614,0.031435,1.2124,9.045,0,0.6124
0.16054,0,-0.010131,0.00022179,0.031193,1.2138,9.045,0,0.6138
0.15685,0,-0.010153,0.00021798,0.030951,1.2152,9.045,0,0.6152
0.15318,0,-0.010175,0.00021394,0.030704,1.2166,9.045,0,0.6166
0.14951,0,-0.010197,0.00020981,0.030457,1.218,9.045,0,0.618
0.14585,0,-0.010216,0.00020543,0.030205,1.2194,9.045,0,0.6194
0.14221,0,-0.010231,0.00020127,0.029952,1.2208,9.045,0,0.6208
0.13857,0,-0.010242,0.00019732,0.029697,1.2222,9.045,0,0.6222
0.13495,0,-0.010247,0.00019302,0.02944,1.2236,9.045,0,0.6236
0.13134,0,-0.010251,0.00018845,0.029182,1.225,9.045,0,0.625
0.12775,0,-0.010253,0.00018289,0.02892,1.2264,9.045,0,0.6264
0.12417,5.6949e-29,-0.01025,0.00017719,0.028658,1.2278,9.045,0,0.6278
0.12061,1.7008e-28,-0.010243,0.00017133,0.028394,1.2292,9.045,0,0.6292
0.11709,3.0162e-28,-0.01023,0.00016595,0.028128,1.2306,9.045,0,0.6306
0.11358,3.9453e-28,-0.010218,0.00016078,0.027862,1.232,9.045,0,0.632
0.1101,2.8147e-28,-0.010208,0.00015611,0.027592,1.2334,9.045,0,0.6334
0.10665,2.4953e-28,-0.010195,0.00015179,0.027322,1.2348,9.045,0,0.6348
0.10323,2.9761e-28,-0.010178,0.0001478,0.027051,1.2362,9.045,0,0.6362
0.099877,4.7477e-28,-0.010153,0.00014492,0.026785,1.2376,9.045,0,0.6376
0.096546,6.1153e-28,-0.010126,0.00014226,0.02652,1.239,9.045,0,0.639
0.093284,4.2832e-28,-0.010097,0.00013967,0.026258,1.2404,9.045,0,0.6404
0.090064,3.5603e-28,-0.010068,0.00013624,0.025998,1.2418,9.045,0,0.6418
0.086887,3.9317e-28,-0.01004,0.00013198,0.025741,1.2432,9.045,0,0.6432
0.083777,6.1452e-28,-0.010009,0.00012718,0.025489,1.2446,9.045,0,0.6446
0.080694,4.3883e-27,-0.0099774,0.00012239,0.025238,1.246,9.045,0,0.646
0.077681,2.5321e-26,-0.0099378,0.00011813,0.024993,1.2474,9.045,0,0.6474
0.074707,4.7084e-26,-0.0098964,0.00011384,0.024749,1.2488,9.045,0,0.6488
0.071769,6.9665e-26,-0.0098531,0.00010951,0.024507,1.2502,9.045,0,0.6502
0.068884,5.5891e-26,-0.0098078,0.00010544,0.024269,1.2516,9.045,0,0.6516
0.066021,3.4743e-26,-0.0097613,0.00010163,0.024032,1.253,9.045,0,0.653
0.063219,1.222e-26,-0.0097108,9.8781e-05,0.023799,1.2544,9.045,0,0.6544
0.060459,1.2172e-27,-0.0096575,9.6248e-05,0.023567,1.2558,9.045,0,0.6558
0.057742,1.5781e-27,-0.0096013,9.4027e-05,0.023338,1.2572,9.045,0,0.6572
0.055102,2.3208e-26,-0.0095382,9.2266e-05,0.023113,1.2586,9.045,0,0.6586
0.052493,4.8874e-26,-0.0094729,9.0643e-05,0.022892,1.26,9.045,0,0.66
0.049958,7.3993e-26,-0.0094035,8.9253e-05,0.022682,1.2614,9.045,0,0.6614
0.047466,7.3669e-26,-0.0093335,8.7439e-05,0.022489,1.2628,9.045,0,0.6628
0.045016,4.8244e-26,-0.0092628,8.5207e-05,0.022313,1.2642,9.045,0,0.6642
0.042636,2.3097e-26,-0.0091868,8.2389e-05,0.022143,1.2656,9.045,0,0.6656
0.040285,2.279e-27,-0.0091086,7.9478e-05,0.021966,1.267,9.045,0,0.667
0.038001,2.3129e-27,-0.0090243,7.6676e-05,0.021749,1.2684,9.045,0,0.6684
0.035761,2.1678e-27,-0.0089362,7.3888e-05,0.02153,1.2698,9.045,0,0.6698
0.033564,1.8462e-27,-0.0088444,7.1114e-05,0.021309,1.2712,9.045,0,0.6712
0.031437,1.5171e-27,-0.0087494,6.8532e-05,0.021111,1.2726,9.045,0,0.6726
0.029337,1.3104e-27,-0.0086532,6.5971e-05,0.020919,1.274,9.045,0,0.674
0.027302,1.7079e-27,-0.0085548,6.333e-05,0.020728,1.2754,9.045,0,0.6754
0.025307,1.5636e-26,-0.0084543,6.0618e-05,0.020541,1.2768,9.045,0,0.6768
0.023351,4.2912e-26,-0.0083516,5.7835e-05,0.020358,1.2782,9.045,0,0.6782
0.021466,7.0745e-26,-0.0082469,5.5108e-05,0.020181,1.2796,9.045,0,0.6796
0.019608,8.9359e-26,-0.008141,5.2399e-05,0.020007,1.281,9.045,0,0.681
0.01782,6.2457e-26,-0.0080313,4.9718e-05,0.019836,1.2824,9.045,0,0.6824
0.016067,3.5027e-26,-0.0079195,4.721e-05,0.019668,1.2838,9.045,0,0.6838
0.014348,7.0739e-27,-0.0078056,4.4872e-05,0.019503,1.2852,9.045,0,0.6852
0.012677,2.5146e-27,-0.007691,4.291e-05,0.019343,1.2866,9.045,0,0.6866
0.011024,2.4544e-27,-0.0075762,4.1084e-05,0.019184,1.288,9.045,0,0.688
0.0094162,2.0801e-27,-0.0074606,3.9566e-05,0.019028,1.2894,9.045,0,0.6894
0.0078427,1.7096e-27,-0.007343,3.8205e-05,0.018875,1.2908,9.045,0,0.6908
0.0063026,1.3429e-27,-0.0072235,3.6998e-05,0.018726,1.2922,9.045,0,0.6922
0.0048125,1.6197e-27,-0.0071003,3.5943e-05,0.01858,1.2936,9.045,0,0.6936
0.003341,1.9567e-27,-0.0069758,3.4963e-05,0.018434,1.295,9.045,0,0.695
0.0019129,1.9742e-27,-0.0068481,3.4201e-05,0.018291,1.2964,9.045,0,0.6964
0.0005167,1.7953e-27,-0.0067185,3.3372e-05,0.01815,1.2978,9.045,0,0.6978
-0.000848,1.4229e-27,-0.0065872,3.2476e-05,0.018011,1.2992,9.045,0,0.6992
-0.0021585,1.715e-27,-0.0064525,3.1227e-05,0.017875,1.3006,9.045,0,0.7006
-0.0034488,7.0013e-27,-0.0063167,2.9847e-05,0.01774,1.302,9.045,0,0.702
-0.0046916,3.6024e-26,-0.0061784,2.8168e-05,0.017609,1.3034,9.045,0,0.7034
-0.0059159,6.4141e-26,-0.0060393,2.6324e-05,0.017478,1.3048,9.045,0,0.7048
-0.007122,9.1363e-26,-0.0058994,2.4318e-05,0.017348,1.3062,9.045,0,0.7062
-0.008296,7.1489e-26,-0.0057591,2.2448e-05,0.01722,1.3076,9.045,0,0.7076
-0.0094542,4.7206e-26,-0.0056183,2.0681e-05,0.017094,1.309,9.045,0,0.709
-0.010566,4.6243e-26,-0.0054757,1.9291e-05,0.01697,1.3104,9.045,0,0.7104
-0.011647,5.9939e-26,-0.0053305,1.8141e-05,0.016847,1.3118,9.045,0,0.7118
-0.012699,8.8093e-26,-0.0051828,1.7228e-05,0.016725,1.3132,9.045,0,0.7132
-0.013704,7.0349e-26,-0.0050298,1.6605e-05,0.016606,1.3146,9.045,0,0.7146
-0.014692,4.34e-26,-0.0048753,1.605e-05,0.016488,1.316,9.045,0,0.716
-0.015644,1.5227e-26,-0.0047179,1.5548e-05,0.016374,1.3174,9.045,0,0.7174
-0.016584,1.41e-27,-0.0045598,1.4932e-05,0.016261,1.3188,9.045,0,0.7188
-0.017512,1.7555e-27,-0.004401,1.4203e-05,0.016151,1.3202,9.045,0,0.7202
-0.018404,2.5543e-26,-0.0042398,1.3408e-05,0.016042,1.3216,9.045,0,0.7216
-0.019281,5.3727e-26,-0.004078,1.2626e-05,0.015935,1.323,9.045,0,0.723
-0.020115,8.1049e-26,-0.0039152,1.1971e-05,0.015829,1.3244,9.045,0,0.7244
-0.02093,8.0521e-26,-0.0037522,1.1296e-05,0.015725,1.3258,9.045,0,0.7258
-0.021726,5.2521e-26,-0.0035889,1.0602e-05,0.015623,1.3272,9.045,0,0.7272
-0.022497,2.5094e-26,-0.0034235,9.9266e-06,0.015522,1.3286,9.045,0,0.7286
-0.023258,2.4285e-27,-0.0032571,9.2853e-06,0.015422,1.33,9.045,0,0.73
-0.023997,2.4484e-27,-0.0030878,8.7925e-06,0.015323,1.3314,9.045,0,0.7314
-0.024716,2.2775e-27,-0.0029165,8.3396e-06,0.015225,1.3328,9.045,0,0.7328
-0.025417,1.9184e-27,-0.0027433,7.9258e-06,0.015127,1.3342,9.045,0,0.7342
-0.026099,1.5256e-27,-0.0025717,7.5681e-06,0.015032,1.3356,9.045,0,0.7356
-0.026776,1.2423e-27,-0.0024008,7.236e-06,0.014936,1.337,9.045,0,0.737
-0.027448,1.5252e-27,-0.0022326,6.9754e-06,0.014843,1.3384,9.045,0,0.7384
-0.028106,1.2561e-26,-0.0020645,6.7627e-06,0.01475,1.3398,9.045,0,0.7398
-0.028749,3.4203e-26,-0.0018966,6.5974e-06,0.014658,1.3412,9.045,0,0.7412
-0.029365,5.6002e-26,-0.0017299,6.4951e-06,0.014567,1.3426,9.045,0,0.7426
-0.029969,7.0484e-26,-0.001564,6.3945e-06,0.014477,1.344,9.045,0,0.744
-0.030537,4.911e-26,-0.0014005,6.242e-06,0.014389,1.3454,9.045,0,0.7454
-0.031081,2.749e-26,-0.0012373,6.0285e-06,0.014302,1.3468,9.045,0,0.7468
-0.031602,5.6274e-27,-0.0010744,5.7548e-06,0.014215,1.3482,9.045,0,0.7482
-0.0321,2.0605e-27,-0.00091144,5.4466e-06,0.014131,1.3496,9.045,0,0.7496
-0.032587,2.0088e-27,-0.00074902,5.1402e-06,0.014047,1.351,9.045,0,0.751
-0.033049,1.6882e-27,-0.00058926,4.875e-06,0.013964,1.3524,9.045,0,0.7524
-0.033491,1.3705e-27,-0.00042935,4.6464e-06,0.013883,1.3538,9.045,0,0.7538
-0.033912,1.0557e-27,-0.00026928,4.4537e-06,0.013802,1.3552,9.045,0,0.7552
-0.034303,1.2603e-27,-0.00011092,4.306e-06,0.013723,1.3566,9.045,0,0.7566
-0.034683,1.5137e-27,4.6298e-05,4.1624e-06,0.013644,1.358,9.045,0,0.758
-0.035046,1.5115e-27,0.00019961,3.9964e-06,0.013568,1.3594,9.045,0,0.7594
-0.035398,1.3505e-27,0.0003514,3.8007e-06,0.013494,1.3608,9.045,0,0.7608
-0.035741,1.0328e-27,0.00050168,3.5754e-06,0.013421,1.3622,9.045,0,0.7622
-0.036064,1.2072e-27,0.00064955,3.3903e-06,0.013351,1.3636,9.045,0,0.7636
-0.03638,4.6393e-27,0.00079666,3.2351e-06,0.013281,1.365,9.045,0,0.765
-0.03668,2.3499e-26,0.00094247,3.1873e-06,0.013214,1.3664,9.045,0,0.7664
-0.036973,4.2759e-26,0.0010871,3.1947e-06,0.013148,1.3678,9.045,0,0.7678
-0.037257,6.2413e-26,0.0012307,3.2564e-06,0.013084,1.3692,9.045,0,0.7692
-0.037518,4.9851e-26,0.0013712,3.2998e-06,0.013022,1.3706,9.045,0,0.7706
-0.037768,3.082e-26,0.0015107,3.3321e-06,0.012962,1.372,9.045,0,0.772
-0.037985,1.0896e-26,0.0016481,3.3272e-06,0.012903,1.3734,9.045,0,0.7734
-0.038186,1.1536e-27,0.001785,3.3202e-06,0.012846,1.3748,9.045,0,0.7748
-0.038372,1.4565e-27,0.0019214,3.3112e-06,0.01279,1.3762,9.045,0,0.7762
-0.038551,1.4891e-27,0.0020556,3.2604e-06,0.012736,1.3776,9.045,0,0.7776
-0.038727,1.4162e-27,0.0021886,3.1959e-06,0.012683,1.379,9.045,0,0.779
-0.038901,1.0867e-27,0.0023171,3.1043e-06,0.012633,1.3804,9.045,0,0.7804
-0.039067,1.0516e-27,0.0024445,3.0221e-06,0.012583,1.3818,9.045,0,0.7818
-0.039226,1.3069e-27,0.0025709,2.9494e-06,0.012535,1.3832,9.045,0,0.7832
-0.039363,1.7306e-26,0.0026966,2.9315e-06,0.012488,1.3846,9.045,0,0.7846
-0.039492,3.6185e-26,0.002822,2.9228e-06,0.012441,1.386,9.045,0,0.786
-0.039597,5.4125e-26,0.0029461,2.907e-06,0.012396,1.3874,9.045,0,0.7874
-0.03969,5.3546e-26,0.003069,2.8932e-06,0.012352,1.3888,9.045,0,0.7888
-0.039771,3.47e-26,0.0031907,2.8814e-06,0.012309,1.3902,9.045,0,0.7902
-0.03983,1.6569e-26,0.0033111,2.9746e-06,0.012267,1.3916,9.045,0,0.7916
-0.039882,1.6352e-27,0.0034314,3.0901e-06,0.012226,1.393,9.045,0,0.793
-0.039917,1.6216e-27,0.0035525,3.2143e-06,0.012186,1.3944,9.045,0,0.7944
-0.039947,1.4925e-27,0.0036721,3.2584e-06,0.012147,1.3958,9.045,0,0.7958
-0.039972,1.2493e-27,0.0037902,3.2235e-06,0.012109,1.3972,9.045,0,0.7972
-0.039987,9.9996e-28,0.0039058,3.1092e-06,0.012072,1.3986,9.045,0,0.7986
-0.039997,8.2557e-28,0.0040206,2.9791e-06,0.012035,1.4,9.045,0,0.8


==> images/plunging/tables/line_1_devolder_tke_kwsst.csv <==
k,z
0.0003100775193798453, 0.26715328467153293
0.0006201550387596889, 0.277007299270073
0.0007751937984496107, 0.2901459854014599
0.0007751937984496107, 0.30218978102189786
0.0012403100775193795, 0.31642335766423363
0.001550387596899223, 0.3306569343065694
0.0018604651162790684, 0.3416058394160584
0.002480620155038759, 0.35145985401459856
0.0032558139534883696, 0.3591240875912409
0.0051162790697674414, 0.3645985401459854
0.006821705426356588, 0.3722627737226277
0.008837209302325578, 0.3821167883211679
0.00930232558139535, 0.39744525547445253
0.008527131782945738, 0.41824817518248175
0.007286821705426357, 0.4324817518248175
0.005736434108527132, 0.44343065693430656
0.0038759689922480602, 0.4565693430656934
0.0026356589147286825, 0.4686131386861314
0.001395348837209303, 0.4828467153284671
0.0007751937984496107, 0.49598540145985404
0.0003100775193798453, 0.5058394160583941


==> images/plunging/tables/line_1_devolder_vel_kwsst.csv <==
u,z
-0.031404958677685946, 0.25931283905967445
-0.054545454545454564, 0.26473779385171786
-0.06776859504132232, 0.2723327305605786
-0.09090909090909094, 0.28209764918625674
-0.1041322314049587, 0.2951175406871609
-0.11404958677685953, 0.3113924050632911
-0.11074380165289258, 0.32549728752260393
-0.11074380165289258, 0.33526220614828206
-0.11074380165289258, 0.35045207956600355
-0.09752066115702482, 0.359132007233273
-0.07107438016528922, 0.3667269439421338
-0.028099173553718992, 0.37215189873417714
0.008264462809917383, 0.37432188065099453
0.044628099173553704, 0.37866184448462925
0.08099173553719008, 0.3873417721518987
0.10082644628099174, 0.3981916817359855
0.11735537190082646, 0.410126582278481
0.11074380165289255, 0.42423146473779383
0.10082644628099174, 0.4415913200723327
0.08429752066115703, 0.45569620253164556
0.061157024793388415, 0.4665461121157323
0.031404958677685946, 0.4773960216998191
0.014876033057851235, 0.4871609403254973
0.0016528925619834212, 0.5045207956600362
0.0016528925619834212, 0.5175406871609403
-0.00495867768595043, 0.5370705244122965
-0.00495867768595043, 0.5587703435804701
-0.00495867768595043, 0.5750452079566003
-0.00495867768595043, 0.5913200723327305
-0.00495867768595043, 0.5978300180831826


==> images/plunging/tables/line_1_exp.csv <==
k,z
0.0007874015748031496, 0.2675521821631878
0.0012598425196850404, 0.2777988614800758
0.001417322834645669, 0.2880455407969639
0.001417322834645669, 0.30170777988614794
0.001417322834645669, 0.311954459203036
0.001417322834645669, 0.32220113851992405
0.0015748031496062992, 0.3324478178368121
0.0017322834645669277, 0.34383301707779884
0.0017322834645669277, 0.36091081593927893


==> images/plunging/tables/line_1_exp_vel.csv <==
u,z
-0.02564102564102566, 0.2724612487324351
-0.029059829059829068, 0.2860012554927808
-0.03931623931623934, 0.294982857694722
-0.04957264957264956, 0.30509440339948807
-0.04615384615384621, 0.31528321019846434
-0.052991452991453025, 0.32654401467960786
-0.052991452991453025, 0.3355835627022067
-0.052991452991453025, 0.3434931672219807
-0.05641025641025643, 0.35251339997102704
-0.06666666666666671, 0.36262494567579306
0.0017094017094017033, 0.3765705731807426
0.035897435897435825, 0.38467333043604224
0.056410256410256376, 0.39269882659713157
0.0666666666666666, 0.4051861509488628
0.059829059829059894, 0.4164469554300062
0.046153846153846156, 0.4265391858612197


==> images/plunging/tables/line_2.csv <==
UMean:0,UMean:1,UMean:2,alpha.waterMean,kMean,arc_length,Points:0,Points:1,Points:2
0.00053725,0,4.6772e-05,0.99996,0.010669,0.8722,9.495,0,0.2722
0.0013599,0,0.00011839,0.99996,0.01036,0.8736,9.495,0,0.2736
-0.0037111,0,-1.3376e-05,0.99997,0.0098048,0.875,9.495,0,0.275
-0.0084068,0,-0.00012756,0.99997,0.0092773,0.8764,9.495,0,0.2764
-0.012131,0,-0.00019838,0.99998,0.008816,0.8778,9.495,0,0.2778
-0.015398,0,-0.00025534,0.99998,0.0083984,0.8792,9.495,0,0.2792
-0.018422,0,-0.00030494,0.99997,0.008004,0.8806,9.495,0,0.2806
-0.021024,0,-0.00034519,0.99996,0.0076608,0.882,9.495,0,0.282
-0.023517,0,-0.00038278,0.99995,0.0073325,0.8834,9.495,0,0.2834
-0.025788,0,-0.00041497,0.99994,0.0070345,0.8848,9.495,0,0.2848
-0.027886,0,-0.00044303,0.99992,0.0067621,0.8862,9.495,0,0.2862
-0.029892,0,-0.00046889,0.9999,0.0065034,0.8876,9.495,0,0.2876
-0.031681,0,-0.00048947,0.99988,0.0062795,0.889,9.495,0,0.289
-0.03341,0,-0.00050854,0.99985,0.0060661,0.8904,9.495,0,0.2904
-0.035016,0,-0.00052459,0.99983,0.0058744,0.8918,9.495,0,0.2918
-0.036527,0,-0.0005383,0.99982,0.0057011,0.8932,9.495,0,0.2932
-0.037987,0,-0.00055078,0.9998,0.0055376,0.8946,9.495,0,0.2946
-0.039337,0,-0.00056014,0.9998,0.0053991,0.896,9.495,0,0.296
-0.040658,4.2541e-28,-0.00056848,0.99979,0.0052682,0.8974,9.495,0,0.2974
-0.041924,1.756e-27,-0.00057477,0.99976,0.0051526,0.8988,9.495,0,0.2988
-0.043149,3.9621e-27,-0.00057926,0.99972,0.0050499,0.9002,9.495,0,0.3002
-0.044355,6.6332e-27,-0.00058281,0.99968,0.0049541,0.9016,9.495,0,0.3016
-0.04552,7.9976e-27,-0.0005842,0.99963,0.0048751,0.903,9.495,0,0.303
-0.046677,8.9543e-27,-0.00058508,0.99959,0.0048009,0.9044,9.495,0,0.3044
-0.047815,9.0819e-27,-0.00058493,0.99955,0.0047366,0.9058,9.495,0,0.3058
-0.048943,9.3087e-27,-0.00058358,0.99948,0.0046802,0.9072,9.495,0,0.3072
-0.050065,9.5883e-27,-0.00058159,0.99941,0.004628,0.9086,9.495,0,0.3086
-0.051177,9.8926e-27,-0.00057773,0.9993,0.0045857,0.91,9.495,0,0.31
-0.052286,1.0203e-26,-0.00057336,0.99918,0.0045462,0.9114,9.495,0,0.3114
-0.053391,1.0524e-26,-0.00056795,0.99906,0.0045125,0.9128,9.495,0,0.3128
-0.054492,1.085e-26,-0.0005614,0.99894,0.0044836,0.9142,9.495,0,0.3142
-0.055591,1.1177e-26,-0.00055423,0.99882,0.0044571,0.9156,9.495,0,0.3156
-0.056682,1.1421e-26,-0.00054513,0.99867,0.0044367,0.917,9.495,0,0.317
-0.05777,1.1643e-26,-0.00053537,0.99851,0.004418,0.9184,9.495,0,0.3184
-0.058852,1.1823e-26,-0.00052425,0.99833,0.0044028,0.9198,9.495,0,0.3198
-0.059928,1.2046e-26,-0.0005118,0.99809,0.0043905,0.9212,9.495,0,0.3212
-0.061,1.2293e-26,-0.00049864,0.99782,0.0043797,0.9226,9.495,0,0.3226
-0.062061,1.2631e-26,-0.00048331,0.99748,0.0043727,0.924,9.495,0,0.324
-0.063117,1.298e-26,-0.00046713,0.99714,0.0043669,0.9254,9.495,0,0.3254
-0.064164,1.3349e-26,-0.00044924,0.9968,0.0043633,0.9268,9.495,0,0.3268
-0.065198,1.372e-26,-0.00042978,0.99647,0.0043618,0.9282,9.495,0,0.3282
-0.066224,1.4092e-26,-0.00040947,0.99613,0.0043614,0.9296,9.495,0,0.3296
-0.067228,1.4462e-26,-0.00038676,0.99564,0.004364,0.931,9.495,0,0.331
-0.068223,1.4819e-26,-0.00036311,0.99511,0.0043675,0.9324,9.495,0,0.3324
-0.069199,1.5149e-26,-0.00033754,0.99448,0.004373,0.9338,9.495,0,0.3338
-0.070155,1.8377e-26,-0.00031034,0.99381,0.0043802,0.9352,9.495,0,0.3352
-0.0711,2.3144e-26,-0.00028227,0.99311,0.0043884,0.9366,9.495,0,0.3366
-0.072007,3.2758e-26,-0.00025215,0.99233,0.0043995,0.938,9.495,0,0.338
-0.072899,4.1221e-26,-0.00022143,0.99145,0.0044117,0.9394,9.495,0,0.3394
-0.073762,4.7092e-26,-0.00018949,0.99038,0.0044263,0.9408,9.495,0,0.3408
-0.074594,5.0218e-26,-0.00015632,0.98902,0.0044432,0.9422,9.495,0,0.3422
-0.07541,5.1885e-26,-0.0001225,0.98752,0.0044614,0.9436,9.495,0,0.3436
-0.076182,5.3637e-26,-8.6763e-05,0.98594,0.0044834,0.945,9.495,0,0.345
-0.076938,5.624e-26,-5.0398e-05,0.98443,0.0045068,0.9464,9.495,0,0.3464
-0.077659,6.0649e-26,-1.2751e-05,0.98309,0.0045329,0.9478,9.495,0,0.3478
-0.078342,6.6936e-26,2.5873e-05,0.98197,0.0045621,0.9492,9.495,0,0.3492
-0.079003,7.4219e-26,6.5016e-05,0.98098,0.0045928,0.9506,9.495,0,0.3506
-0.079597,7.9241e-26,0.00010518,0.98033,0.0046288,0.952,9.495,0,0.352
-0.080166,8.3491e-26,0.00014574,0.97975,0.0046666,0.9534,9.495,0,0.3534
-0.080685,8.6162e-26,0.00018712,0.97928,0.0047084,0.9548,9.495,0,0.3548
-0.081154,8.9157e-26,0.00022891,0.97881,0.0047547,0.9562,9.495,0,0.3562
-0.081595,9.2323e-26,0.00027093,0.97834,0.0048034,0.9576,9.495,0,0.3576
-0.081955,9.5877e-26,0.00031365,0.97773,0.0048597,0.959,9.495,0,0.359
-0.082285,9.9508e-26,0.00035672,0.97712,0.0049186,0.9604,9.495,0,0.3604
-0.082557,1.0329e-25,0.00040052,0.97652,0.0049828,0.9618,9.495,0,0.3618
-0.082768,1.0719e-25,0.00044442,0.97603,0.0050524,0.9632,9.495,0,0.3632
-0.082947,1.1115e-25,0.00048838,0.97559,0.0051248,0.9646,9.495,0,0.3646
-0.083028,8.9055e-26,0.00053317,0.97554,0.0052057,0.966,9.495,0,0.366
-0.083072,6.008e-26,0.00057851,0.97568,0.0052896,0.9674,9.495,0,0.3674
-0.083043,1.7225e-26,0.00062497,0.97623,0.0053798,0.9688,9.495,0,0.3688
-0.082937,-7.1843e-27,0.00067191,0.97625,0.0054764,0.9702,9.495,0,0.3702
-0.08279,-2.1795e-26,0.0007191,0.97598,0.0055765,0.9716,9.495,0,0.3716
-0.082516,-1.8376e-26,0.0007666,0.97079,0.0056883,0.973,9.495,0,0.373
-0.082193,-1.4018e-26,0.00081463,0.96144,0.0058065,0.9744,9.495,0,0.3744
-0.081765,-8.1919e-27,0.00086376,0.94341,0.0059377,0.9758,9.495,0,0.3758
-0.081159,-5.3122e-27,0.00091517,0.9126,0.006101,0.9772,9.495,0,0.3772
-0.08046,-3.9978e-27,0.0009678,0.875,0.0062813,0.9786,9.495,0,0.3786
-0.07915,-8.8544e-27,0.0010211,0.82533,0.0066159,0.98,9.495,0,0.38
-0.07738,-1.2446e-26,0.0010708,0.77699,0.0070988,0.9814,9.495,0,0.3814
-0.074651,-1.3164e-26,0.0011125,0.73184,0.0078925,0.9828,9.495,0,0.3828
-0.070603,-1.093e-26,0.0011376,0.69421,0.0093175,0.9842,9.495,0,0.3842
-0.065854,-7.1268e-27,0.0011539,0.66059,0.011078,0.9856,9.495,0,0.3856
-0.059684,-2.8878e-27,0.0011556,0.63488,0.013976,0.987,9.495,0,0.387
-0.053264,3.5877e-28,0.0011524,0.61033,0.017052,0.9884,9.495,0,0.3884
-0.046357,1.4808e-27,0.0011389,0.588,0.020473,0.9898,9.495,0,0.3898
-0.03915,5.7989e-27,0.0011038,0.56595,0.023592,0.9912,9.495,0,0.3912
-0.031782,1.1815e-26,0.0010572,0.54405,0.026551,0.9926,9.495,0,0.3926
-0.024265,1.6565e-26,0.00099149,0.52303,0.028507,0.994,9.495,0,0.394
-0.016683,2.0884e-26,0.0009192,0.50281,0.030076,0.9954,9.495,0,0.3954
-0.0089674,2.432e-26,0.00083355,0.48427,0.030852,0.9968,9.495,0,0.3968
-0.0012641,5.3344e-27,0.00073318,0.46759,0.031081,0.9982,9.495,0,0.3982
0.0064326,-2.5564e-26,0.000625,0.45191,0.031019,0.9996,9.495,0,0.3996
0.013431,-5.0434e-26,0.00050379,0.43874,0.030686,1.001,9.495,0,0.401
0.020127,-4.6537e-26,0.00037954,0.42606,0.030388,1.0024,9.495,0,0.4024
0.026198,1.8385e-26,0.0002492,0.41438,0.030168,1.0038,9.495,0,0.4038
0.031968,6.8017e-26,0.00012218,0.40257,0.030165,1.0052,9.495,0,0.4052
0.037579,1.0953e-25,-3.0752e-06,0.3907,0.030277,1.0066,9.495,0,0.4066
0.043471,6.1211e-26,-0.00011377,0.37785,0.030677,1.008,9.495,0,0.408
0.049562,1.0525e-26,-0.0002179,0.36472,0.031119,1.0094,9.495,0,0.4094
0.056068,-4.2576e-26,-0.00030849,0.35101,0.03164,1.0108,9.495,0,0.4108
0.062895,-7.2532e-26,-0.00038693,0.33693,0.032173,1.0122,9.495,0,0.4122
0.069895,-9.0193e-26,-0.00045891,0.32264,0.03271,1.0136,9.495,0,0.4136
0.07733,-7.0054e-26,-0.00050716,0.30847,0.033269,1.015,9.495,0,0.415
0.084912,-4.4903e-26,-0.0005459,0.29465,0.033839,1.0164,9.495,0,0.4164
0.092795,-1.0197e-26,-0.0005651,0.28159,0.034437,1.0178,9.495,0,0.4178
0.10093,2.8514e-26,-0.00056757,0.26936,0.035054,1.0192,9.495,0,0.4192
0.1092,6.9353e-26,-0.00056115,0.25758,0.035682,1.0206,9.495,0,0.4206
0.1177,5.5548e-26,-0.00053383,0.24602,0.036306,1.022,9.495,0,0.422
0.12624,3.4571e-26,-0.0005022,0.234,0.036921,1.0234,9.495,0,0.4234
0.13483,-6.2607e-29,-0.000462,0.22097,0.037518,1.0248,9.495,0,0.4248
0.14338,-6.7161e-26,-0.00041809,0.20661,0.03809,1.0262,9.495,0,0.4262
0.15191,-1.515e-25,-0.0003722,0.19156,0.038648,1.0276,9.495,0,0.4276
0.1602,-1.3496e-25,-0.00033045,0.17631,0.039156,1.029,9.495,0,0.429
0.16839,-5.3379e-26,-0.00029069,0.16177,0.03965,1.0304,9.495,0,0.4304
0.17637,1.6358e-25,-0.00025504,0.14876,0.040115,1.0318,9.495,0,0.4318
0.1842,3.0916e-25,-0.0002232,0.13776,0.040591,1.0332,9.495,0,0.4332
0.19196,4.1682e-25,-0.00019339,0.12784,0.041074,1.0346,9.495,0,0.4346
0.19983,4.2201e-25,-0.00016544,0.12049,0.041653,1.036,9.495,0,0.436
0.20788,4.1624e-25,-0.00013224,0.11375,0.04228,1.0374,9.495,0,0.4374
0.21631,3.9017e-25,-8.7808e-05,0.10821,0.043007,1.0388,9.495,0,0.4388
0.22517,3.635e-25,-3.4861e-05,0.10331,0.043806,1.0402,9.495,0,0.4402
0.23424,3.3651e-25,2.261e-05,0.098768,0.044644,1.0416,9.495,0,0.4416
0.24359,3.4198e-25,7.093e-05,0.094933,0.045457,1.043,9.495,0,0.443
0.25293,3.3624e-25,0.00011531,0.09129,0.04623,1.0444,9.495,0,0.4444
0.26225,3.0567e-25,0.00015157,0.088035,0.046917,1.0458,9.495,0,0.4458
0.27141,2.7213e-25,0.00018573,0.084902,0.047518,1.0472,9.495,0,0.4472
0.28048,2.37e-25,0.00021879,0.081834,0.048073,1.0486,9.495,0,0.4486
0.28912,2.3295e-25,0.00025205,0.078735,0.048517,1.05,9.495,0,0.45
0.29759,2.2929e-25,0.00028507,0.075624,0.048928,1.0514,9.495,0,0.4514
0.30567,2.2557e-25,0.00031755,0.07249,0.049275,1.0528,9.495,0,0.4528
0.31337,2.2339e-25,0.00034939,0.069513,0.049576,1.0542,9.495,0,0.4542
0.32087,2.2202e-25,0.00038088,0.066618,0.049853,1.0556,9.495,0,0.4556
0.32783,2.2324e-25,0.0004192,0.06402,0.050084,1.057,9.495,0,0.457
0.33462,2.3113e-25,0.00046268,0.061428,0.050302,1.0584,9.495,0,0.4584
0.34105,2.5312e-25,0.00051694,0.058841,0.050494,1.0598,9.495,0,0.4598
0.34711,2.6488e-25,0.00057991,0.056255,0.050668,1.0612,9.495,0,0.4612
0.35298,2.7119e-25,0.0006475,0.05367,0.050832,1.0626,9.495,0,0.4626
0.35834,2.2253e-25,0.00072188,0.051196,0.050984,1.064,9.495,0,0.464
0.36357,1.7749e-25,0.00079915,0.048688,0.051134,1.0654,9.495,0,0.4654
0.36851,1.4176e-25,0.00088237,0.046103,0.051282,1.0668,9.495,0,0.4668
0.37321,1.2883e-25,0.00096616,0.043224,0.051421,1.0682,9.495,0,0.4682
0.3778,1.2802e-25,0.0010503,0.040189,0.051556,1.0696,9.495,0,0.4696
0.38202,1.2804e-25,0.0011317,0.036776,0.051666,1.071,9.495,0,0.471
0.38612,1.2817e-25,0.0012129,0.03333,0.051767,1.0724,9.495,0,0.4724
0.38995,1.2853e-25,0.0012935,0.029828,0.051853,1.0738,9.495,0,0.4738
0.39351,1.2907e-25,0.0013775,0.026435,0.051929,1.0752,9.495,0,0.4752
0.39693,1.2972e-25,0.0014634,0.0231,0.052,1.0766,9.495,0,0.4766
0.39994,1.3028e-25,0.0015617,0.020117,0.052061,1.078,9.495,0,0.478
0.40281,1.3064e-25,0.0016634,0.017273,0.052122,1.0794,9.495,0,0.4794
0.40539,1.3057e-25,0.0017717,0.014713,0.052183,1.0808,9.495,0,0.4808
0.40766,1.305e-25,0.0018917,0.012351,0.052243,1.0822,9.495,0,0.4822
0.40977,1.3042e-25,0.0020179,0.010094,0.052303,1.0836,9.495,0,0.4836
0.41137,1.3104e-25,0.0021596,0.0081841,0.052359,1.085,9.495,0,0.485
0.41277,1.3153e-25,0.0023064,0.0064515,0.052416,1.0864,9.495,0,0.4864
0.41378,1.3174e-25,0.0024638,0.0050854,0.052474,1.0878,9.495,0,0.4878
0.41436,1.3175e-25,0.0026293,0.004075,0.052533,1.0892,9.495,0,0.4892
0.41472,1.3167e-25,0.0027992,0.0032537,0.052592,1.0906,9.495,0,0.4906
0.41444,1.3311e-25,0.002968,0.0028056,0.052637,1.092,9.495,0,0.492
0.41395,1.3587e-25,0.0031393,0.0024299,0.052672,1.0934,9.495,0,0.4934
0.41306,1.4138e-25,0.0033157,0.0021976,0.052688,1.0948,9.495,0,0.4948
0.41195,1.4872e-25,0.0034988,0.0020198,0.052668,1.0962,9.495,0,0.4962
0.41072,1.5704e-25,0.0036855,0.0018711,0.05263,1.0976,9.495,0,0.4976
0.40948,1.3666e-25,0.0038704,0.0017391,0.052524,1.099,9.495,0,0.499
0.40829,1.0682e-25,0.0040535,0.0016032,0.0524,1.1004,9.495,0,0.5004
0.40718,5.7677e-26,0.0042328,0.0014587,0.052238,1.1018,9.495,0,0.5018
0.40615,2.4709e-26,0.0044046,0.0013047,0.052053,1.1032,9.495,0,0.5032
0.40515,3.3142e-28,0.0045725,0.0011456,0.051855,1.1046,9.495,0,0.5046
0.40421,0,0.0047271,0.0010083,0.051632,1.106,9.495,0,0.506
0.40327,0,0.004879,0.00088754,0.051405,1.1074,9.495,0,0.5074
0.40233,0,0.0050253,0.00080145,0.051167,1.1088,9.495,0,0.5088
0.40134,0,0.0051615,0.00074033,0.050925,1.1102,9.495,0,0.5102
0.40033,0,0.0052922,0.00069247,0.05068,1.1116,9.495,0,0.5116
0.39921,0,0.0054014,0.00066419,0.050436,1.113,9.495,0,0.513
0.39806,0,0.005505,0.00064159,0.050192,1.1144,9.495,0,0.5144
0.39684,0,0.0055971,0.00063049,0.049948,1.1158,9.495,0,0.5158
0.39559,0,0.0056782,0.00062925,0.0497,1.1172,9.495,0,0.5172
0.39433,0,0.0057535,0.00063325,0.04945,1.1186,9.495,0,0.5186
0.39306,0,0.0058119,0.00063857,0.049192,1.12,9.495,0,0.52
0.39178,0,0.0058669,0.00064176,0.048934,1.1214,9.495,0,0.5214
0.39049,0,0.005915,0.00064035,0.048676,1.1228,9.495,0,0.5228
0.38917,0,0.0059555,0.0006338,0.048422,1.1242,9.495,0,0.5242
0.38784,0,0.005992,0.00062452,0.04817,1.1256,9.495,0,0.5256
0.38643,0,0.0060194,0.00061115,0.047924,1.127,9.495,0,0.527
0.38498,0,0.0060439,0.00059902,0.04768,1.1284,9.495,0,0.5284
0.38347,0,0.0060627,0.00058961,0.047441,1.1298,9.495,0,0.5298
0.38188,0,0.0060765,0.00058068,0.047205,1.1312,9.495,0,0.5312
0.38024,0,0.0060877,0.00057201,0.04697,1.1326,9.495,0,0.5326
0.37849,0,0.0060922,0.00055953,0.046742,1.134,9.495,0,0.534
0.37669,0,0.006094,0.0005471,0.046516,1.1354,9.495,0,0.5354
0.37483,0,0.0060902,0.0005349,0.046294,1.1368,9.495,0,0.5368
0.37293,0,0.0060816,0.00052501,0.046078,1.1382,9.495,0,0.5382
0.371,0,0.0060704,0.00051634,0.045865,1.1396,9.495,0,0.5396
0.36901,0,0.0060516,0.00050887,0.045663,1.141,9.495,0,0.541
0.36698,0,0.0060299,0.00050138,0.045464,1.1424,9.495,0,0.5424
0.36488,0,0.0060021,0.00049382,0.045273,1.1438,9.495,0,0.5438
0.3627,0,0.0059682,0.00048623,0.045086,1.1452,9.495,0,0.5452
0.36047,0,0.0059312,0.00047863,0.044902,1.1466,9.495,0,0.5466
0.35811,0,0.0058841,0.00046957,0.044723,1.148,9.495,0,0.548
0.35571,0,0.0058336,0.00046003,0.044546,1.1494,9.495,0,0.5494
0.35324,0,0.0057763,0.00044949,0.044371,1.1508,9.495,0,0.5508
0.35069,0,0.0057148,0.00043957,0.0442,1.1522,9.495,0,0.5522
0.3481,0,0.005651,0.00042998,0.04403,1.1536,9.495,0,0.5536
0.34542,0,0.005578,0.00042218,0.043863,1.155,9.495,0,0.555
0.3427,0,0.0055007,0.0004148,0.043698,1.1564,9.495,0,0.5564
0.33991,0,0.0054147,0.00040825,0.043534,1.1578,9.495,0,0.5578
0.33705,0,0.005322,0.0004022,0.04337,1.1592,9.495,0,0.5592
0.33416,0,0.0052257,0.00039642,0.043207,1.1606,9.495,0,0.5606
0.33118,0,0.0051253,0.00039276,0.043043,1.162,9.495,0,0.562
0.32816,0,0.0050213,0.00039026,0.042877,1.1634,9.495,0,0.5634
0.32508,0,0.0049098,0.00039018,0.042709,1.1648,9.495,0,0.5648
0.32194,0,0.0047934,0.00039031,0.042538,1.1662,9.495,0,0.5662
0.31878,0,0.0046744,0.00039056,0.042365,1.1676,9.495,0,0.5676
0.31556,0,0.0045536,0.00038762,0.042188,1.169,9.495,0,0.569
0.31231,0,0.0044294,0.00038403,0.042009,1.1704,9.495,0,0.5704
0.30901,0,0.0042982,0.00037915,0.041827,1.1718,9.495,0,0.5718
0.30566,0,0.0041642,0.00037386,0.041643,1.1732,9.495,0,0.5732
0.30229,0,0.0040287,0.00036836,0.041456,1.1746,9.495,0,0.5746
0.29884,0,0.0038863,0.00036165,0.041263,1.176,9.495,0,0.576
0.29536,0,0.0037409,0.00035498,0.041068,1.1774,9.495,0,0.5774
0.29184,0,0.0035894,0.00034843,0.040869,1.1788,9.495,0,0.5788
0.28828,0,0.0034337,0.00034378,0.040665,1.1802,9.495,0,0.5802
0.2847,0,0.0032758,0.00034016,0.04046,1.1816,9.495,0,0.5816
0.28108,0,0.0031115,0.00034018,0.040251,1.183,9.495,0,0.583
0.27746,0,0.0029445,0.0003401,0.040042,1.1844,9.495,0,0.5844
0.27382,0,0.002772,0.00033973,0.039832,1.1858,9.495,0,0.5858
0.27016,0,0.0025956,0.00033751,0.039622,1.1872,9.495,0,0.5872
0.2665,0,0.002417,0.00033432,0.039412,1.1886,9.495,0,0.5886
0.26279,0,0.0022336,0.00033033,0.039203,1.19,9.495,0,0.59
0.25907,0,0.0020467,0.00032635,0.038993,1.1914,9.495,0,0.5914
0.25532,0,0.0018528,0.00032243,0.038783,1.1928,9.495,0,0.5928
0.25154,0,0.001656,0.00031881,0.038572,1.1942,9.495,0,0.5942
0.24776,0,0.0014576,0.00031535,0.038359,1.1956,9.495,0,0.5956
0.24394,0,0.0012551,0.00031235,0.038145,1.197,9.495,0,0.597
0.24011,0,0.0010498,0.00030909,0.037929,1.1984,9.495,0,0.5984
0.23627,0,0.00083899,0.00030528,0.037712,1.1998,9.495,0,0.5998
0.23241,0,0.000623,0.00030033,0.037494,1.2012,9.495,0,0.6012
0.22855,0,0.00040427,0.00029478,0.037274,1.2026,9.495,0,0.6026
0.22466,0,0.00018509,0.00028905,0.037052,1.204,9.495,0,0.604
0.22076,0,-3.4642e-05,0.00028392,0.036829,1.2054,9.495,0,0.6054
0.21684,0,-0.00025556,0.00028004,0.036603,1.2068,9.495,0,0.6068
0.2129,0,-0.00047864,0.00027717,0.036376,1.2082,9.495,0,0.6082
0.20895,0,-0.00070288,0.00027483,0.036147,1.2096,9.495,0,0.6096
0.20499,0,-0.00092898,0.00027267,0.035914,1.211,9.495,0,0.611
0.20101,0,-0.0011541,0.00027076,0.035679,1.2124,9.495,0,0.6124
0.19703,0,-0.0013771,0.00026937,0.035442,1.2138,9.495,0,0.6138
0.19304,0,-0.0016008,0.0002684,0.035201,1.2152,9.495,0,0.6152
0.18905,0,-0.0018248,0.00026766,0.034958,1.2166,9.495,0,0.6166
0.18505,0,-0.0020487,0.0002656,0.03471,1.218,9.495,0,0.618
0.18106,0,-0.0022721,0.00026297,0.034462,1.2194,9.495,0,0.6194
0.17706,0,-0.0024943,0.00025917,0.034211,1.2208,9.495,0,0.6208
0.17305,0,-0.0027203,0.00025517,0.03396,1.2222,9.495,0,0.6222
0.16904,0,-0.0029483,0.00025106,0.03371,1.2236,9.495,0,0.6236
0.16502,-8.3233e-27,-0.0031719,0.00024716,0.033464,1.225,9.495,0,0.625
0.161,-1.661e-26,-0.0033951,0.00024359,0.033223,1.2264,9.495,0,0.6264
0.15697,-2.4573e-26,-0.0036174,0.00024073,0.032995,1.2278,9.495,0,0.6278
0.15295,-2.1827e-26,-0.0038395,0.00023877,0.032746,1.2292,9.495,0,0.6292
0.14893,-1.339e-26,-0.0040615,0.00023729,0.032487,1.2306,9.495,0,0.6306
0.14493,-1.2044e-26,-0.0042829,0.0002357,0.032204,1.232,9.495,0,0.632
0.14094,-1.3162e-26,-0.0045049,0.00023395,0.031927,1.2334,9.495,0,0.6334
0.13697,-1.9314e-26,-0.0047284,0.00023186,0.031664,1.2348,9.495,0,0.6348
0.13303,-1.7062e-26,-0.0049506,0.00022943,0.0314,1.2362,9.495,0,0.6362
0.1291,-1.0347e-26,-0.0051721,0.00022683,0.031135,1.2376,9.495,0,0.6376
0.12522,-9.5159e-27,-0.005392,0.0002236,0.030868,1.239,9.495,0,0.639
0.12136,-1.0623e-26,-0.0056107,0.00022066,0.0306,1.2404,9.495,0,0.6404
0.11752,-1.5683e-26,-0.0058274,0.00021836,0.030332,1.2418,9.495,0,0.6418
0.1137,-1.391e-26,-0.0060427,0.00021641,0.030063,1.2432,9.495,0,0.6432
0.1099,-8.508e-27,-0.0062572,0.00021464,0.029795,1.2446,9.495,0,0.6446
0.10614,-3.4425e-27,-0.0064659,0.00021194,0.029526,1.246,9.495,0,0.646
0.10239,0,-0.0066744,0.00020887,0.029257,1.2474,9.495,0,0.6474
0.098668,0,-0.0068823,0.00020503,0.028988,1.2488,9.495,0,0.6488
0.094981,0,-0.0070903,0.00020081,0.028717,1.2502,9.495,0,0.6502
0.09131,0,-0.0072982,0.00019639,0.028445,1.2516,9.495,0,0.6516
0.087688,-2.946e-27,-0.0075004,0.00019224,0.028171,1.253,9.495,0,0.653
0.084084,-6.2545e-27,-0.007702,0.00018828,0.027898,1.2544,9.495,0,0.6544
0.080519,-1.0248e-26,-0.0079025,0.00018472,0.027626,1.2558,9.495,0,0.6558
0.076993,-1.0686e-26,-0.0081036,0.00018182,0.027354,1.2572,9.495,0,0.6572
0.073488,-9.2349e-27,-0.0083049,0.00017925,0.027083,1.2586,9.495,0,0.6586
0.070043,-5.2745e-27,-0.0085033,0.00017713,0.026814,1.26,9.495,0,0.66
0.066618,-2.433e-27,-0.0087016,0.00017492,0.026545,1.2614,9.495,0,0.6614
0.063237,-2.0453e-27,-0.0088998,0.00017252,0.026279,1.2628,9.495,0,0.6628
0.059904,-2.2044e-27,-0.0090995,0.00017019,0.026015,1.2642,9.495,0,0.6642
0.056597,-2.654e-27,-0.0093001,0.0001679,0.025752,1.2656,9.495,0,0.6656
0.053369,-1.5315e-27,-0.0094985,0.00016582,0.025494,1.267,9.495,0,0.667
0.050168,-3.2475e-28,-0.0096975,0.00016359,0.025238,1.2684,9.495,0,0.6684
0.047026,1.015e-27,-0.0098975,0.00016103,0.024985,1.2698,9.495,0,0.6698
0.043941,2.277e-27,-0.010098,0.00015824,0.024736,1.2712,9.495,0,0.6712
0.040886,3.4977e-27,-0.010298,0.00015533,0.02449,1.2726,9.495,0,0.6726
0.037922,4.4305e-27,-0.010498,0.00015212,0.024252,1.274,9.495,0,0.674
0.034988,6.2293e-27,-0.010696,0.00014873,0.024016,1.2754,9.495,0,0.6754
0.032117,9.8787e-27,-0.010895,0.00014499,0.023785,1.2768,9.495,0,0.6768
0.029306,1.1844e-26,-0.011092,0.0001413,0.023558,1.2782,9.495,0,0.6782
0.026528,1.2915e-26,-0.011289,0.00013765,0.023335,1.2796,9.495,0,0.6796
0.023844,1.1514e-26,-0.011487,0.00013469,0.02312,1.281,9.495,0,0.681
0.021191,1.2259e-26,-0.011685,0.00013189,0.022908,1.2824,9.495,0,0.6824
0.018598,1.7643e-26,-0.011883,0.00012942,0.022701,1.2838,9.495,0,0.6838
0.016059,2.0213e-26,-0.012078,0.00012716,0.0225,1.2852,9.495,0,0.6852
0.01355,2.1289e-26,-0.012273,0.00012502,0.022302,1.2866,9.495,0,0.6866
0.011122,1.7857e-26,-0.012465,0.00012323,0.022112,1.288,9.495,0,0.688
0.0087215,1.7434e-26,-0.012656,0.00012155,0.021925,1.2894,9.495,0,0.6894
0.0063765,2.3545e-26,-0.012846,0.00012011,0.021744,1.2908,9.495,0,0.6908
0.0040923,2.6427e-26,-0.013034,0.00011875,0.021569,1.2922,9.495,0,0.6922
0.0018404,2.7594e-26,-0.01322,0.00011741,0.021396,1.2936,9.495,0,0.6936
-0.00032058,2.3405e-26,-0.013405,0.00011587,0.02123,1.295,9.495,0,0.695
-0.0024518,2.2851e-26,-0.013589,0.00011423,0.021068,1.2964,9.495,0,0.6964
-0.0045226,3.0187e-26,-0.013772,0.00011243,0.02091,1.2978,9.495,0,0.6978
-0.0065377,3.3284e-26,-0.01395,0.0001107,0.020756,1.2992,9.495,0,0.6992
-0.0085233,3.4129e-26,-0.014126,0.000109,0.020605,1.3006,9.495,0,0.7006
-0.010435,2.8685e-26,-0.014299,0.0001072,0.020458,1.302,9.495,0,0.702
-0.012323,2.5235e-26,-0.014472,0.00010527,0.020314,1.3034,9.495,0,0.7034
-0.014165,2.6209e-26,-0.014643,0.00010305,0.020173,1.3048,9.495,0,0.7048
-0.015962,2.1484e-26,-0.01481,0.00010058,0.020035,1.3062,9.495,0,0.7062
-0.017737,1.3732e-26,-0.014976,9.7962e-05,0.0199,1.3076,9.495,0,0.7076
-0.01946,1.4145e-26,-0.015138,9.5323e-05,0.019769,1.309,9.495,0,0.709
-0.021167,1.7381e-26,-0.015299,9.2838e-05,0.01964,1.3104,9.495,0,0.7104
-0.022846,2.6386e-26,-0.015459,9.0679e-05,0.019515,1.3118,9.495,0,0.7118
-0.024485,2.3826e-26,-0.015617,8.8869e-05,0.019393,1.3132,9.495,0,0.7132
-0.026104,1.5124e-26,-0.015774,8.7243e-05,0.019272,1.3146,9.495,0,0.7146
-0.027655,1.5871e-26,-0.015923,8.6084e-05,0.019154,1.316,9.495,0,0.716
-0.029184,2.3084e-26,-0.016071,8.4997e-05,0.019037,1.3174,9.495,0,0.7174
-0.030668,4.3772e-26,-0.016217,8.4053e-05,0.018922,1.3188,9.495,0,0.7188
-0.032117,5.1627e-26,-0.016363,8.3126e-05,0.01881,1.3202,9.495,0,0.7202
-0.033547,5.2663e-26,-0.016507,8.2207e-05,0.018698,1.3216,9.495,0,0.7216
-0.034923,3.227e-26,-0.016647,8.1009e-05,0.018588,1.323,9.495,0,0.723
-0.036277,1.8345e-26,-0.016784,7.9879e-05,0.018479,1.3244,9.495,0,0.7244
-0.03759,1.881e-26,-0.016916,7.8902e-05,0.018373,1.3258,9.495,0,0.7258
-0.038863,2.6637e-26,-0.017045,7.8307e-05,0.018268,1.3272,9.495,0,0.7272
-0.040115,3.8375e-26,-0.017173,7.7913e-05,0.018163,1.3286,9.495,0,0.7286
-0.041316,2.7305e-26,-0.017298,7.7155e-05,0.018061,1.33,9.495,0,0.73
-0.042501,1.9549e-26,-0.017421,7.6102e-05,0.01796,1.3314,9.495,0,0.7314
-0.043657,1.9512e-26,-0.01754,7.4436e-05,0.017861,1.3328,9.495,0,0.7328
-0.044786,2.7184e-26,-0.017656,7.2611e-05,0.017764,1.3342,9.495,0,0.7342
-0.045901,3.895e-26,-0.01777,7.0701e-05,0.017667,1.3356,9.495,0,0.7356
-0.046973,3.942e-26,-0.017879,6.8795e-05,0.017573,1.337,9.495,0,0.737
-0.048028,4.3682e-26,-0.017986,6.6856e-05,0.017479,1.3384,9.495,0,0.7384
-0.049051,5.6344e-26,-0.01809,6.4847e-05,0.017387,1.3398,9.495,0,0.7398
-0.050039,6.0446e-26,-0.01819,6.2782e-05,0.017298,1.3412,9.495,0,0.7412
-0.051009,6.0001e-26,-0.018289,6.0687e-05,0.01721,1.3426,9.495,0,0.7426
-0.051925,4.6938e-26,-0.018385,5.8527e-05,0.017127,1.344,9.495,0,0.744
-0.052825,4.1701e-26,-0.01848,5.6369e-05,0.017049,1.3454,9.495,0,0.7454
-0.053692,5.3481e-26,-0.018569,5.4217e-05,0.01698,1.3468,9.495,0,0.7468
-0.05453,5.8088e-26,-0.018654,5.2096e-05,0.016906,1.3482,9.495,0,0.7482
-0.055353,5.8886e-26,-0.018736,4.9991e-05,0.016829,1.3496,9.495,0,0.7496
-0.056142,4.7615e-26,-0.018819,4.8096e-05,0.01674,1.351,9.495,0,0.751
-0.056923,4.3588e-26,-0.018901,4.6302e-05,0.016654,1.3524,9.495,0,0.7524
-0.057687,5.5327e-26,-0.018983,4.4719e-05,0.016575,1.3538,9.495,0,0.7538
-0.058428,5.9621e-26,-0.01906,4.3164e-05,0.016498,1.3552,9.495,0,0.7552
-0.059156,5.996e-26,-0.019136,4.1625e-05,0.016423,1.3566,9.495,0,0.7566
-0.059846,4.87e-26,-0.019208,3.9666e-05,0.016352,1.358,9.495,0,0.758
-0.060525,4.4639e-26,-0.019279,3.7546e-05,0.016281,1.3594,9.495,0,0.7594
-0.061181,5.6234e-26,-0.019347,3.5099e-05,0.016211,1.3608,9.495,0,0.7608
-0.061824,5.984e-26,-0.019412,3.2462e-05,0.016142,1.3622,9.495,0,0.7622
-0.062458,5.9202e-26,-0.019477,2.9723e-05,0.016075,1.3636,9.495,0,0.7636
-0.063067,4.7434e-26,-0.01954,2.7189e-05,0.016009,1.365,9.495,0,0.765
-0.063662,3.9548e-26,-0.019601,2.4859e-05,0.015945,1.3664,9.495,0,0.7664
-0.064226,4.0249e-26,-0.019659,2.2958e-05,0.015881,1.3678,9.495,0,0.7678
-0.064758,3.2703e-26,-0.019715,2.1345e-05,0.015819,1.3692,9.495,0,0.7692
-0.065274,2.0778e-26,-0.019769,1.9887e-05,0.015758,1.3706,9.495,0,0.7706
-0.065747,2.0479e-26,-0.019819,1.8725e-05,0.015698,1.372,9.495,0,0.772
-0.066208,2.4124e-26,-0.019868,1.7647e-05,0.01564,1.3734,9.495,0,0.7734
-0.066646,3.5819e-26,-0.019914,1.6738e-05,0.015583,1.3748,9.495,0,0.7748
-0.067066,3.189e-26,-0.019957,1.5904e-05,0.015527,1.3762,9.495,0,0.7762
-0.067478,1.9661e-26,-0.019999,1.5108e-05,0.015471,1.3776,9.495,0,0.7776
-0.067858,1.9725e-26,-0.020037,1.4355e-05,0.015417,1.379,9.495,0,0.779
-0.068226,2.7475e-26,-0.020075,1.361e-05,0.015363,1.3804,9.495,0,0.7804
-0.06857,5.1214e-26,-0.020112,1.2883e-05,0.01531,1.3818,9.495,0,0.7818
-0.068892,5.9239e-26,-0.020147,1.2187e-05,0.015258,1.3832,9.495,0,0.7832
-0.069202,5.8919e-26,-0.020181,1.1508e-05,0.015207,1.3846,9.495,0,0.7846
-0.069483,3.5499e-26,-0.02021,1.0932e-05,0.015158,1.386,9.495,0,0.786
-0.069753,1.9206e-26,-0.020238,1.0393e-05,0.015111,1.3874,9.495,0,0.7874
-0.07,1.8753e-26,-0.020266,9.9306e-06,0.015064,1.3888,9.495,0,0.7888
-0.070218,2.5831e-26,-0.020291,9.5256e-06,0.015022,1.3902,9.495,0,0.7902
-0.07042,3.6909e-26,-0.020316,9.151e-06,0.01498,1.3916,9.495,0,0.7916
-0.070582,3.7612e-26,-0.020338,8.8409e-06,0.01494,1.393,9.495,0,0.793
-0.07073,4.2257e-26,-0.02036,8.5351e-06,0.0149,1.3944,9.495,0,0.7944
-0.070851,5.559e-26,-0.02038,8.2368e-06,0.014858,1.3958,9.495,0,0.7958
-0.07094,6.0375e-26,-0.020397,7.9462e-06,0.014816,1.3972,9.495,0,0.7972
-0.071013,6.062e-26,-0.020412,7.6598e-06,0.014775,1.3986,9.495,0,0.7986
-0.071045,4.7551e-26,-0.020423,7.4033e-06,0.014734,1.4,9.495,0,0.8


==> images/plunging/tables/line_2_devolder_tke_kwsst.csv <==
k,z
0.000923076923076924, 0.2720292504570384
0.0021538461538461555, 0.2775137111517368
0.0033846153846153835, 0.28957952468007314
0.004615384615384613, 0.30054844606946984
0.005538461538461539, 0.3170018281535649
0.006769230769230769, 0.3268738574040219
0.008000000000000002, 0.33674588665447897
0.009692307692307693, 0.3488117001828154
0.01123076923076923, 0.3597806215722121
0.01276923076923077, 0.3652650822669104
0.014, 0.3729433272394881
0.014, 0.38391224862888484
0.013538461538461536, 0.39817184643510056
0.011692307692307691, 0.40914076782449726
0.01015384615384615, 0.41681901279707495
0.008461538461538463, 0.426691042047532
0.006923076923076922, 0.4343692870201097
0.005692307692307693, 0.44424131627056673
0.003999999999999998, 0.4530164533820841
0.002, 0.46617915904936014
0.0004615384615384629, 0.4837294332723949


==> images/plunging/tables/line_2_devolder_vel_kwsst.csv <==
u,z
-0.08943089430894302, 0.27054545454545453
-0.1121951219512195, 0.2716363636363636
-0.1284552845528455, 0.2716363636363636
-0.1479674796747967, 0.2749090909090909
-0.1609756097560975, 0.2803636363636363
-0.17073170731707316, 0.28909090909090907
-0.15772357723577235, 0.3010909090909091
-0.15121951219512195, 0.3109090909090909
-0.1414634146341463, 0.3261818181818182
-0.1252032520325203, 0.3338181818181818
-0.10894308943089431, 0.3447272727272727
-0.08943089430894302, 0.3523636363636364
-0.06991869918699184, 0.3589090909090909
-0.040650406504064984, 0.36436363636363633
0.0016260162601626216, 0.3698181818181818
0.034146341463414664, 0.37418181818181817
0.07317073170731714, 0.3807272727272727
0.11544715447154474, 0.3850909090909091
0.1382113821138211, 0.3927272727272727
0.16422764227642273, 0.4036363636363636
0.15121951219512197, 0.4167272727272727
0.12520325203252036, 0.42327272727272724
0.09268292682926826, 0.4341818181818181
0.0699186991869919, 0.4483636363636363
0.04065040650406504, 0.4603636363636363
0.014634146341463428, 0.47018181818181815
0.0016260162601626216, 0.4854545454545454
-0.001626016260162566, 0.4985454545454545
-0.001626016260162566, 0.517090909090909
-0.001626016260162566, 0.5323636363636364
-0.001626016260162566, 0.5465454545454544
-0.004878048780487754, 0.5629090909090908
-0.004878048780487754, 0.5781818181818181
-0.001626016260162566, 0.5934545454545455


==> images/plunging/tables/line_2_exp.csv <==
k,z
0.0034426229508196723, 0.28301886792452835
0.0034426229508196723, 0.29320754716981134
0.0034426229508196723, 0.3011320754716982
0.0036065573770491816, 0.3124528301886793
0.003770491803278691, 0.3226415094339623
0.003770491803278691, 0.33396226415094343
0.004098360655737706, 0.34188679245283027
0.004098360655737706, 0.35207547169811326


==> images/plunging/tables/line_2_exp_vel.csv <==
u,z
-0.0835105274129665, 0.2803001876172608
-0.0836388127194882, 0.2915572232645404
-0.08377992655666205, 0.30393996247654786
-0.08386972627122724, 0.31181988742964356
-0.08398518304709679, 0.3219512195121952
-0.09097673225252967, 0.33545966228893065
-0.09454947803915908, 0.3489681050656661
-0.09123330286557307, 0.3579737335834897
-0.09133593111079041, 0.3669793621013134
-0.005942816824618002, 0.3737335834896811
0.04185628838536909, 0.3793621013133209
0.069104087490579, 0.38836772983114454
0.06901428777601376, 0.3962476547842402
0.08257404467535795, 0.4063789868667918


==> images/plunging/tables/line_3.csv <==
UMean:0,UMean:1,UMean:2,alpha.waterMean,kMean,arc_length,Points:0,Points:1,Points:2
-0.002258,0,-5.3806e-05,0.99999,0.011602,0.8862,9.995,0,0.2862
-0.0072869,0,-0.00017364,0.99999,0.011332,0.8876,9.995,0,0.2876
-0.013076,0,-0.00033064,0.99999,0.01089,0.889,9.995,0,0.289
-0.018878,-9.6469e-29,-0.00049019,0.99999,0.010409,0.8904,9.995,0,0.2904
-0.023163,-9.307e-28,-0.00059014,0.99999,0.010004,0.8918,9.995,0,0.2918
-0.027067,-2.1834e-27,-0.00067582,0.99998,0.0096266,0.8932,9.995,0,0.2932
-0.030506,-3.9498e-27,-0.00074398,0.99996,0.0092831,0.8946,9.995,0,0.2946
-0.033542,-4.388e-27,-0.00079991,0.99993,0.0089774,0.896,9.995,0,0.296
-0.036422,-4.3084e-27,-0.00085093,0.99989,0.0086871,0.8974,9.995,0,0.2974
-0.038964,-3.0961e-27,-0.00089043,0.99984,0.008434,0.8988,9.995,0,0.2988
-0.041366,-2.848e-27,-0.00092521,0.99979,0.0081978,0.9002,9.995,0,0.3002
-0.043597,-3.7831e-27,-0.00095418,0.99973,0.0079823,0.9016,9.995,0,0.3016
-0.045623,-5.1511e-27,-0.00097683,0.99965,0.007793,0.903,9.995,0,0.303
-0.047567,-6.5055e-27,-0.00099693,0.99957,0.0076146,0.9044,9.995,0,0.3044
-0.049317,-6.8331e-27,-0.0010111,0.99942,0.0074628,0.9058,9.995,0,0.3058
-0.050986,-7.117e-27,-0.0010222,0.99923,0.0073231,0.9072,9.995,0,0.3072
-0.052556,-7.3472e-27,-0.0010298,0.99899,0.0071982,0.9086,9.995,0,0.3086
-0.054012,-8.4733e-27,-0.0010343,0.99867,0.0070916,0.91,9.995,0,0.31
-0.055422,-9.9515e-27,-0.0010379,0.99833,0.0069926,0.9114,9.995,0,0.3114
-0.05673,-1.2217e-26,-0.0010397,0.99791,0.0069118,0.9128,9.995,0,0.3128
-0.057995,-1.3753e-26,-0.0010403,0.99742,0.0068394,0.9142,9.995,0,0.3142
-0.059208,-1.4394e-26,-0.0010392,0.99686,0.0067771,0.9156,9.995,0,0.3156
-0.06036,-1.444e-26,-0.0010365,0.99623,0.0067276,0.917,9.995,0,0.317
-0.061487,-1.4385e-26,-0.0010333,0.99559,0.0066833,0.9184,9.995,0,0.3184
-0.062557,-1.4837e-26,-0.0010299,0.99503,0.0066513,0.9198,9.995,0,0.3198
-0.063602,-1.532e-26,-0.0010268,0.99449,0.0066248,0.9212,9.995,0,0.3212
-0.064618,-1.584e-26,-0.0010238,0.99396,0.0066049,0.9226,9.995,0,0.3226
-0.065597,-1.7451e-26,-0.0010213,0.99327,0.0065933,0.924,9.995,0,0.324
-0.066563,-1.9016e-26,-0.0010191,0.99249,0.0065851,0.9254,9.995,0,0.3254
-0.067495,-1.7919e-26,-0.0010179,0.99142,0.0065852,0.9268,9.995,0,0.3268
-0.068413,-1.5606e-26,-0.0010174,0.99025,0.0065891,0.9282,9.995,0,0.3282
-0.069312,-1.18e-26,-0.0010176,0.98897,0.0065977,0.9296,9.995,0,0.3296
-0.070185,-1.1569e-26,-0.0010188,0.98758,0.0066121,0.931,9.995,0,0.331
-0.071047,-1.2501e-26,-0.0010205,0.98614,0.0066291,0.9324,9.995,0,0.3324
-0.071881,-1.4716e-26,-0.0010234,0.98449,0.0066524,0.9338,9.995,0,0.3338
-0.072702,-1.7116e-26,-0.0010269,0.98272,0.0066787,0.9352,9.995,0,0.3352
-0.073506,-1.9743e-26,-0.0010311,0.98078,0.0067088,0.9366,9.995,0,0.3366
-0.074293,-2.1882e-26,-0.0010369,0.97861,0.0067439,0.938,9.995,0,0.338
-0.075072,-2.3681e-26,-0.0010433,0.97634,0.0067812,0.9394,9.995,0,0.3394
-0.075838,-2.3914e-26,-0.0010516,0.97379,0.0068242,0.9408,9.995,0,0.3408
-0.076593,-2.2919e-26,-0.0010601,0.97116,0.0068702,0.9422,9.995,0,0.3422
-0.077338,-2.0416e-26,-0.0010691,0.9684,0.0069198,0.9436,9.995,0,0.3436
-0.078059,-1.7746e-26,-0.0010797,0.96574,0.0069748,0.945,9.995,0,0.345
-0.07877,-1.5842e-26,-0.0010911,0.96317,0.0070323,0.9464,9.995,0,0.3464
-0.079452,-2.0159e-26,-0.0011051,0.96105,0.0070963,0.9478,9.995,0,0.3478
-0.08012,-2.4511e-26,-0.0011196,0.95914,0.0071637,0.9492,9.995,0,0.3492
-0.080773,-2.8907e-26,-0.0011346,0.95749,0.0072352,0.9506,9.995,0,0.3506
-0.081407,-2.7519e-26,-0.0011493,0.95556,0.0073132,0.952,9.995,0,0.352
-0.082035,-2.4476e-26,-0.0011638,0.95344,0.0073939,0.9534,9.995,0,0.3534
-0.082651,-2.1095e-26,-0.0011781,0.95046,0.0074826,0.9548,9.995,0,0.3548
-0.083255,-1.7955e-26,-0.0011926,0.94729,0.0075757,0.9562,9.995,0,0.3562
-0.083847,-1.5112e-26,-0.0012074,0.94388,0.0076743,0.9576,9.995,0,0.3576
-0.084397,-1.244e-26,-0.0012226,0.94043,0.0077809,0.959,9.995,0,0.359
-0.084929,-1.0174e-26,-0.0012378,0.937,0.0078909,0.9604,9.995,0,0.3604
-0.085409,-1.0657e-26,-0.0012527,0.93377,0.0080103,0.9618,9.995,0,0.3618
-0.085866,-9.5127e-27,-0.0012673,0.93067,0.0081348,0.9632,9.995,0,0.3632
-0.086297,-6.3704e-27,-0.0012817,0.92773,0.0082655,0.9646,9.995,0,0.3646
-0.086686,5.8017e-27,-0.0012961,0.92438,0.0084066,0.966,9.995,0,0.366
-0.087057,2.1441e-26,-0.0013107,0.92079,0.0085524,0.9674,9.995,0,0.3674
-0.087385,4.4381e-26,-0.0013256,0.91616,0.0087121,0.9688,9.995,0,0.3688
-0.087707,6.2747e-26,-0.0013406,0.91128,0.00888,0.9702,9.995,0,0.3702
-0.088022,7.5502e-26,-0.0013556,0.90609,0.0090579,0.9716,9.995,0,0.3716
-0.088326,7.6506e-26,-0.0013684,0.90154,0.0092503,0.973,9.995,0,0.373
-0.088611,7.4104e-26,-0.0013796,0.89712,0.0094491,0.9744,9.995,0,0.3744
-0.088782,7.0647e-26,-0.0013839,0.89228,0.009665,0.9758,9.995,0,0.3758
-0.08884,6.8138e-26,-0.0013826,0.88612,0.0098925,0.9772,9.995,0,0.3772
-0.088759,6.6792e-26,-0.0013742,0.87834,0.010134,0.9786,9.995,0,0.3786
-0.088411,6.1566e-26,-0.0013544,0.86732,0.01041,0.98,9.995,0,0.38
-0.087938,5.462e-26,-0.0013297,0.85465,0.010704,0.9814,9.995,0,0.3814
-0.087065,4.2768e-26,-0.0012925,0.83629,0.011066,0.9828,9.995,0,0.3828
-0.085929,2.9832e-26,-0.001247,0.81443,0.011489,0.9842,9.995,0,0.3842
-0.084469,1.5567e-26,-0.0011912,0.78827,0.011989,0.9856,9.995,0,0.3856
-0.082416,8.2333e-28,-0.0011128,0.7577,0.012682,0.987,9.995,0,0.387
-0.08008,-1.4037e-26,-0.0010229,0.72564,0.013474,0.9884,9.995,0,0.3884
-0.076837,-2.8771e-26,-0.0008927,0.69156,0.01462,0.9898,9.995,0,0.3898
-0.073058,-4.2464e-26,-0.00073517,0.6576,0.016023,0.9912,9.995,0,0.3912
-0.06862,-5.4882e-26,-0.0005441,0.62379,0.017743,0.9926,9.995,0,0.3926
-0.063298,-6.7631e-26,-0.00031636,0.59213,0.019877,0.994,9.995,0,0.394
-0.057654,-7.8362e-26,-7.4072e-05,0.56158,0.022152,0.9954,9.995,0,0.3954
-0.05143,-7.2952e-26,0.0002014,0.53493,0.02461,0.9968,9.995,0,0.3968
-0.044916,-5.4632e-26,0.00050217,0.51051,0.027071,0.9982,9.995,0,0.3982
-0.038045,-2.0469e-26,0.00083397,0.48882,0.029537,0.9996,9.995,0,0.3996
-0.030185,1.334e-26,0.0012169,0.47064,0.031846,1.001,9.995,0,0.401
-0.021962,4.0356e-26,0.0016158,0.45376,0.034044,1.0024,9.995,0,0.4024
-0.013064,1.6196e-26,0.0020275,0.43939,0.035738,1.0038,9.995,0,0.4038
-0.0041791,-1.9551e-26,0.0024346,0.42565,0.037179,1.0052,9.995,0,0.4052
0.0046896,-6.9521e-26,0.002836,0.41265,0.038311,1.0066,9.995,0,0.4066
0.013592,-6.6653e-26,0.0032501,0.39948,0.039206,1.008,9.995,0,0.408
0.02252,-4.7568e-26,0.0036655,0.38607,0.040013,1.0094,9.995,0,0.4094
0.031571,-1.6899e-26,0.0040639,0.37125,0.040654,1.0108,9.995,0,0.4108
0.040635,1.2959e-26,0.0044427,0.35574,0.041247,1.0122,9.995,0,0.4122
0.049714,4.1822e-26,0.0047974,0.33937,0.041783,1.0136,9.995,0,0.4136
0.058798,8.2625e-26,0.0051421,0.32335,0.04229,1.015,9.995,0,0.415
0.067869,1.2323e-25,0.0054839,0.30774,0.042782,1.0164,9.995,0,0.4164
0.076824,1.3694e-25,0.0058255,0.2944,0.043216,1.0178,9.995,0,0.4178
0.085423,1.4239e-25,0.0061497,0.28241,0.04358,1.0192,9.995,0,0.4192
0.093582,1.3773e-25,0.0064527,0.27207,0.043859,1.0206,9.995,0,0.4206
0.10068,1.2533e-25,0.0066903,0.26315,0.044015,1.022,9.995,0,0.422
0.10737,1.1135e-25,0.0069011,0.25456,0.044121,1.0234,9.995,0,0.4234
0.11316,1.0166e-25,0.0070463,0.24553,0.044107,1.0248,9.995,0,0.4248
0.11884,9.7324e-26,0.0071812,0.23527,0.044048,1.0262,9.995,0,0.4262
0.12436,9.9538e-26,0.0073034,0.2235,0.043936,1.0276,9.995,0,0.4276
0.12996,8.8185e-26,0.0074275,0.20916,0.043851,1.029,9.995,0,0.429
0.13557,7.1309e-26,0.0075501,0.194,0.043779,1.0304,9.995,0,0.4304
0.14112,4.1081e-26,0.0076579,0.17794,0.043748,1.0318,9.995,0,0.4318
0.14669,1.7845e-26,0.0077626,0.16298,0.043709,1.0332,9.995,0,0.4332
0.15228,3.1902e-27,0.0078635,0.14938,0.04366,1.0346,9.995,0,0.4346
0.15815,0,0.0079801,0.13887,0.043661,1.036,9.995,0,0.436
0.16416,0,0.0081029,0.12953,0.043692,1.0374,9.995,0,0.4374
0.17057,0,0.0082387,0.1225,0.043848,1.0388,9.995,0,0.4388
0.17721,5.319e-27,0.0083804,0.11593,0.044084,1.0402,9.995,0,0.4402
0.18416,1.7166e-26,0.0085292,0.10991,0.044417,1.0416,9.995,0,0.4416
0.19174,1.9714e-26,0.0087003,0.10442,0.0449,1.043,9.995,0,0.443
0.19956,1.6985e-26,0.0088806,0.09919,0.04543,1.0444,9.995,0,0.4444
0.20784,-6.3098e-27,0.0090842,0.094762,0.045998,1.0458,9.995,0,0.4458
0.216,-1.2378e-26,0.009287,0.090663,0.046522,1.0472,9.995,0,0.4472
0.22399,2.6956e-27,0.0094885,0.086968,0.046991,1.0486,9.995,0,0.4486
0.23135,1.8034e-26,0.0096684,0.083419,0.047388,1.05,9.995,0,0.45
0.23844,3.3012e-26,0.0098394,0.079871,0.04776,1.0514,9.995,0,0.4514
0.2448,4.4668e-26,0.0099879,0.076008,0.048093,1.0528,9.995,0,0.4528
0.25089,5.0379e-26,0.010132,0.071932,0.048418,1.0542,9.995,0,0.4542
0.25665,4.8792e-26,0.010269,0.067595,0.048732,1.0556,9.995,0,0.4556
0.26201,5.044e-26,0.010396,0.063319,0.049034,1.057,9.995,0,0.457
0.26718,5.0747e-26,0.010519,0.059137,0.049329,1.0584,9.995,0,0.4584
0.27185,3.3924e-26,0.010628,0.055534,0.049609,1.0598,9.995,0,0.4598
0.27624,3.328e-27,0.010734,0.052186,0.049885,1.0612,9.995,0,0.4612
0.28031,-4.4171e-26,0.010837,0.04915,0.050156,1.0626,9.995,0,0.4626
0.28392,-6.7782e-26,0.010933,0.04635,0.05042,1.064,9.995,0,0.464
0.28734,-8.4609e-26,0.011027,0.043642,0.050682,1.0654,9.995,0,0.4654
0.29029,-1.0038e-25,0.011111,0.041145,0.050943,1.0668,9.995,0,0.4668
0.29305,-1.0439e-25,0.011196,0.038713,0.051202,1.0682,9.995,0,0.4682
0.29558,-9.3975e-26,0.01128,0.036362,0.051461,1.0696,9.995,0,0.4696
0.29792,-8.8818e-26,0.01135,0.03408,0.051693,1.071,9.995,0,0.471
0.3002,-8.6561e-26,0.011413,0.031808,0.051915,1.0724,9.995,0,0.4724
0.30235,-9.5295e-26,0.011453,0.02946,0.05211,1.0738,9.995,0,0.4738
0.30442,-9.4917e-26,0.011484,0.027044,0.052303,1.0752,9.995,0,0.4752
0.3064,-8.3356e-26,0.011503,0.024546,0.052491,1.0766,9.995,0,0.4766
0.30821,-6.1258e-26,0.011505,0.022132,0.052672,1.078,9.995,0,0.478
0.30996,-3.7543e-26,0.011499,0.019782,0.052848,1.0794,9.995,0,0.4794
0.3115,-2.3891e-26,0.011482,0.017743,0.053003,1.0808,9.995,0,0.4808
0.31292,-1.6894e-26,0.011453,0.015893,0.053144,1.0822,9.995,0,0.4822
0.31422,-1.8065e-26,0.011409,0.014276,0.053266,1.0836,9.995,0,0.4836
0.31536,-2.7721e-26,0.011342,0.012809,0.053358,1.085,9.995,0,0.485
0.31644,-3.9423e-26,0.011269,0.011391,0.053435,1.0864,9.995,0,0.4864
0.31746,-4.8709e-26,0.011197,0.010019,0.053463,1.0878,9.995,0,0.4878
0.31853,-4.6845e-26,0.011123,0.008716,0.053463,1.0892,9.995,0,0.4892
0.31964,-3.1298e-26,0.011048,0.0074965,0.053431,1.0906,9.995,0,0.4906
0.32089,-1.8256e-26,0.010952,0.0064188,0.05339,1.092,9.995,0,0.492
0.32221,-7.653e-27,0.010845,0.0054019,0.05335,1.0934,9.995,0,0.4934
0.32374,-1.0368e-26,0.010707,0.0045483,0.053331,1.0948,9.995,0,0.4948
0.32532,-5.4303e-27,0.010555,0.0038161,0.053307,1.0962,9.995,0,0.4962
0.32696,8.8986e-27,0.010386,0.0032329,0.053278,1.0976,9.995,0,0.4976
0.3285,1.5459e-26,0.010196,0.0028615,0.053236,1.099,9.995,0,0.499
0.32999,1.8006e-26,0.0099964,0.0025648,0.053188,1.1004,9.995,0,0.5004
0.33136,6.3969e-27,0.0097783,0.0023873,0.05313,1.1018,9.995,0,0.5018
0.33266,0,0.009556,0.0022344,0.053057,1.1032,9.995,0,0.5032
0.33388,0,0.0093288,0.0021115,0.052968,1.1046,9.995,0,0.5046
0.33511,0,0.0091019,0.0020171,0.052851,1.106,9.995,0,0.506
0.33635,-3.5603e-27,0.0088767,0.0019334,0.052725,1.1074,9.995,0,0.5074
0.33771,-3.4337e-26,0.0086628,0.0018706,0.05258,1.1088,9.995,0,0.5088
0.33911,-7.9143e-26,0.0084511,0.0018083,0.052435,1.1102,9.995,0,0.5102
0.34054,-1.4117e-25,0.0082421,0.0017465,0.05229,1.1116,9.995,0,0.5116
0.34202,-1.5502e-25,0.0080387,0.0016809,0.052149,1.113,9.995,0,0.513
0.34351,-1.4824e-25,0.0078383,0.0016155,0.052009,1.1144,9.995,0,0.5144
0.34508,-8.6219e-26,0.0076497,0.0015588,0.051865,1.1158,9.995,0,0.5158
0.34666,-3.8023e-26,0.0074607,0.0015002,0.051714,1.1172,9.995,0,0.5172
0.34828,-6.7978e-27,0.0072715,0.0014394,0.051556,1.1186,9.995,0,0.5186
0.34987,0,0.0070786,0.0013654,0.051388,1.12,9.995,0,0.52
0.35145,-3.5558e-27,0.0068838,0.0012884,0.051215,1.1214,9.995,0,0.5214
0.35296,-3.4293e-26,0.0066828,0.0012153,0.051034,1.1228,9.995,0,0.5228
0.35442,-7.8528e-26,0.00648,0.0011557,0.050849,1.1242,9.995,0,0.5242
0.35582,-1.3933e-25,0.0062749,0.0011128,0.050659,1.1256,9.995,0,0.5256
0.35714,-1.5285e-25,0.0060647,0.0010884,0.050458,1.127,9.995,0,0.527
0.35843,-1.4975e-25,0.005852,0.0010688,0.050252,1.1284,9.995,0,0.5284
0.35963,-1.2013e-25,0.0056315,0.0010467,0.050036,1.1298,9.995,0,0.5298
0.3608,-1.1722e-25,0.0054107,0.0010182,0.049817,1.1312,9.995,0,0.5312
0.3619,-1.4712e-25,0.0051896,0.00098181,0.049594,1.1326,9.995,0,0.5326
0.36291,-1.7619e-25,0.0049667,0.00094473,0.049368,1.134,9.995,0,0.534
0.36388,-1.9814e-25,0.0047421,0.00090937,0.049141,1.1354,9.995,0,0.5354
0.36474,-1.6748e-25,0.0045084,0.00088875,0.048911,1.1368,9.995,0,0.5368
0.36553,-1.2365e-25,0.0042711,0.00087214,0.048681,1.1382,9.995,0,0.5382
0.36623,-6.3634e-26,0.0040291,0.00086047,0.04845,1.1396,9.995,0,0.5396
0.36679,-4.9216e-26,0.0037873,0.00085086,0.048219,1.141,9.995,0,0.541
0.36729,-5.0771e-26,0.0035452,0.00084187,0.047988,1.1424,9.995,0,0.5424
0.36763,-7.7464e-26,0.0032999,0.00083315,0.047758,1.1438,9.995,0,0.5438
0.36791,-7.9327e-26,0.0030541,0.00082273,0.047524,1.1452,9.995,0,0.5452
0.36811,-5.0717e-26,0.0028077,0.00081022,0.047286,1.1466,9.995,0,0.5466
0.36821,-4.5231e-26,0.0025626,0.0007963,0.047036,1.148,9.995,0,0.548
0.36826,-5.2586e-26,0.0023172,0.00078195,0.046782,1.1494,9.995,0,0.5494
0.3682,-1.0891e-25,0.0020653,0.00076732,0.046519,1.1508,9.995,0,0.5508
0.3681,-1.5276e-25,0.0018124,0.00075363,0.04625,1.1522,9.995,0,0.5522
0.36794,-1.813e-25,0.0015581,0.00074109,0.045975,1.1536,9.995,0,0.5536
0.36769,-1.6467e-25,0.0013026,0.0007321,0.045695,1.155,9.995,0,0.555
0.3674,-1.3554e-25,0.0010451,0.00072395,0.045414,1.1564,9.995,0,0.5564
0.36698,-1.0683e-25,0.00077587,0.00071481,0.045133,1.1578,9.995,0,0.5578
0.36648,-1.0409e-25,0.00050057,0.00070319,0.044854,1.1592,9.995,0,0.5592
0.36588,-1.3324e-25,0.00021781,0.00068854,0.044578,1.1606,9.995,0,0.5606
0.36514,-9.6399e-26,-6.7221e-05,0.00067255,0.044307,1.162,9.995,0,0.562
0.36433,-4.4158e-26,-0.00035243,0.00065634,0.044038,1.1634,9.995,0,0.5634
0.36335,-1.4511e-26,-0.00063438,0.00064133,0.043776,1.1648,9.995,0,0.5648
0.36229,-2.2559e-26,-0.00091607,0.00062735,0.043518,1.1662,9.995,0,0.5662
0.36112,-7.6862e-26,-0.0011975,0.00061464,0.043265,1.1676,9.995,0,0.5676
0.35982,-8.9565e-26,-0.0014825,0.00060315,0.043015,1.169,9.995,0,0.569
0.35846,-9.2454e-26,-0.0017677,0.00059225,0.042766,1.1704,9.995,0,0.5704
0.35696,-1.0882e-25,-0.0020462,0.00058332,0.042517,1.1718,9.995,0,0.5718
0.35541,-1.1243e-25,-0.0023188,0.00057573,0.042268,1.1732,9.995,0,0.5732
0.35378,-1.0036e-25,-0.0025841,0.00056978,0.042021,1.1746,9.995,0,0.5746
0.35206,-8.4628e-26,-0.0028471,0.00056326,0.041776,1.176,9.995,0,0.576
0.3503,-7.5849e-26,-0.0031088,0.00055626,0.041531,1.1774,9.995,0,0.5774
0.34842,-1.2807e-25,-0.0033663,0.00054687,0.04129,1.1788,9.995,0,0.5788
0.34649,-1.6366e-25,-0.0036179,0.00053627,0.04105,1.1802,9.995,0,0.5802
0.34448,-1.7883e-25,-0.0038622,0.00052419,0.040812,1.1816,9.995,0,0.5816
0.34237,-1.4913e-25,-0.0040957,0.00051193,0.040576,1.183,9.995,0,0.583
0.34021,-1.1304e-25,-0.004325,0.00050016,0.040341,1.1844,9.995,0,0.5844
0.33795,-1.2364e-25,-0.0045457,0.0004925,0.040107,1.1858,9.995,0,0.5858
0.33565,-1.4166e-25,-0.004763,0.00048662,0.039875,1.1872,9.995,0,0.5872
0.33331,-1.6882e-25,-0.0049761,0.00048291,0.039643,1.1886,9.995,0,0.5886
0.33093,-1.5504e-25,-0.0051817,0.0004804,0.039412,1.19,9.995,0,0.59
0.32852,-1.3114e-25,-0.0053845,0.00047818,0.039181,1.1914,9.995,0,0.5914
0.32607,-1.1698e-25,-0.0055814,0.00047552,0.03895,1.1928,9.995,0,0.5928
0.32358,-1.2734e-25,-0.0057762,0.00047221,0.038719,1.1942,9.995,0,0.5942
0.32105,-1.6779e-25,-0.0059686,0.00046811,0.038489,1.1956,9.995,0,0.5956
0.31846,-1.6779e-25,-0.0061565,0.00046269,0.038258,1.197,9.995,0,0.597
0.31584,-1.5141e-25,-0.0063425,0.00045672,0.038029,1.1984,9.995,0,0.5984
0.31315,-9.5824e-26,-0.0065227,0.00044934,0.037802,1.1998,9.995,0,0.5998
0.31043,-5.7863e-26,-0.0067011,0.00044306,0.037579,1.2012,9.995,0,0.6012
0.30766,-4.1535e-26,-0.0068774,0.00043812,0.03736,1.2026,9.995,0,0.6026
0.30485,-2.8843e-26,-0.007055,0.00043594,0.037149,1.204,9.995,0,0.604
0.30202,-1.8599e-26,-0.0072322,0.00043443,0.03694,1.2054,9.995,0,0.6054
0.29914,-1.9336e-26,-0.0074026,0.00043228,0.036738,1.2068,9.995,0,0.6068
0.29622,-2.4986e-26,-0.00757,0.00042905,0.036539,1.2082,9.995,0,0.6082
0.29326,-3.6666e-26,-0.0077334,0.00042449,0.036345,1.2096,9.995,0,0.6096
0.29025,-2.9941e-26,-0.0078956,0.00041958,0.036154,1.211,9.995,0,0.611
0.28722,-2.143e-26,-0.0080568,0.00041463,0.035965,1.2124,9.995,0,0.6124
0.28414,-3.8408e-26,-0.0082129,0.00041018,0.035777,1.2138,9.995,0,0.6138
0.28104,-7.2591e-26,-0.0083658,0.00040572,0.035588,1.2152,9.995,0,0.6152
0.27791,-1.2789e-25,-0.0085148,0.00040128,0.035398,1.2166,9.995,0,0.6166
0.27473,-1.3871e-25,-0.0086567,0.00039604,0.035207,1.218,9.995,0,0.618
0.27153,-1.3404e-25,-0.0087963,0.0003906,0.035014,1.2194,9.995,0,0.6194
0.26827,-1.0562e-25,-0.0089324,0.00038535,0.034815,1.2208,9.995,0,0.6208
0.26499,-1.014e-25,-0.0090669,0.00038086,0.034614,1.2222,9.995,0,0.6222
0.26166,-1.2687e-25,-0.0091994,0.0003773,0.034409,1.2236,9.995,0,0.6236
0.2583,-1.3203e-25,-0.009327,0.00037434,0.034201,1.225,9.995,0,0.625
0.25493,-1.287e-25,-0.0094535,0.00037148,0.033991,1.2264,9.995,0,0.6264
0.25153,-1.0359e-25,-0.0095826,0.00036814,0.033776,1.2278,9.995,0,0.6278
0.24812,-1.0749e-25,-0.0097105,0.00036437,0.033555,1.2292,9.995,0,0.6292
0.2447,-1.4699e-25,-0.0098371,0.00036005,0.033329,1.2306,9.995,0,0.6306
0.24127,-1.8467e-25,-0.0099587,0.00035635,0.033097,1.232,9.995,0,0.632
0.23784,-2.1314e-25,-0.01008,0.00035315,0.032861,1.2334,9.995,0,0.6334
0.2344,-1.7503e-25,-0.010207,0.00035237,0.032617,1.2348,9.995,0,0.6348
0.23099,-1.3006e-25,-0.010333,0.00035224,0.03237,1.2362,9.995,0,0.6362
0.22759,-7.6706e-26,-0.010458,0.00035288,0.032119,1.2376,9.995,0,0.6376
0.22423,-7.2438e-26,-0.01058,0.00035281,0.031866,1.239,9.995,0,0.639
0.22088,-8.2342e-26,-0.010702,0.00035246,0.031612,1.2404,9.995,0,0.6404
0.21756,-9.6174e-26,-0.010825,0.00035167,0.031357,1.2418,9.995,0,0.6418
0.21426,-9.8196e-26,-0.010948,0.00035048,0.031103,1.2432,9.995,0,0.6432
0.21097,-8.5722e-26,-0.01107,0.0003488,0.030849,1.2446,9.995,0,0.6446
0.20769,-9.2393e-26,-0.011195,0.00034632,0.030599,1.246,9.995,0,0.646
0.20441,-1.0423e-25,-0.011321,0.0003437,0.03035,1.2474,9.995,0,0.6474
0.20113,-1.1483e-25,-0.011448,0.00034177,0.030102,1.2488,9.995,0,0.6488
0.19785,-1.1875e-25,-0.011576,0.00034051,0.029855,1.2502,9.995,0,0.6502
0.19458,-1.1448e-25,-0.011703,0.0003401,0.029608,1.2516,9.995,0,0.6516
0.19131,-1.1122e-25,-0.011833,0.00034073,0.029363,1.253,9.995,0,0.653
0.18805,-1.1001e-25,-0.011965,0.00034162,0.029117,1.2544,9.995,0,0.6544
0.18481,-1.223e-25,-0.012099,0.00034238,0.028874,1.2558,9.995,0,0.6558
0.18159,-1.2897e-25,-0.012235,0.00034262,0.028632,1.2572,9.995,0,0.6572
0.17839,-1.2873e-25,-0.012374,0.0003422,0.028392,1.2586,9.995,0,0.6586
0.17522,-1.1738e-25,-0.012515,0.00034139,0.028158,1.26,9.995,0,0.66
0.17207,-1.055e-25,-0.012657,0.00034045,0.027926,1.2614,9.995,0,0.6614
0.16896,-1.1327e-25,-0.012799,0.00033925,0.027701,1.2628,9.995,0,0.6628
0.16588,-1.127e-25,-0.012945,0.00033778,0.027481,1.2642,9.995,0,0.6642
0.16283,-1.0189e-25,-0.013096,0.00033596,0.027265,1.2656,9.995,0,0.6656
0.15982,-8.4039e-26,-0.01325,0.00033284,0.027057,1.267,9.995,0,0.667
0.15682,-6.7399e-26,-0.013404,0.00032924,0.026852,1.2684,9.995,0,0.6684
0.15387,-7.5045e-26,-0.013559,0.00032472,0.026655,1.2698,9.995,0,0.6698
0.15092,-7.7421e-26,-0.013714,0.00032068,0.026462,1.2712,9.995,0,0.6712
0.14799,-7.3328e-26,-0.013871,0.00031722,0.026274,1.2726,9.995,0,0.6726
0.1451,-7.1472e-26,-0.014032,0.00031544,0.026093,1.274,9.995,0,0.674
0.14221,-7.2785e-26,-0.014194,0.00031429,0.025915,1.2754,9.995,0,0.6754
0.13937,-9.3567e-26,-0.014354,0.00031442,0.025744,1.2768,9.995,0,0.6768
0.13654,-1.0483e-25,-0.014513,0.00031392,0.025576,1.2782,9.995,0,0.6782
0.13374,-1.0442e-25,-0.014672,0.00031264,0.025412,1.2796,9.995,0,0.6796
0.13097,-9.6069e-26,-0.014836,0.00031018,0.025252,1.281,9.995,0,0.681
0.12822,-8.79e-26,-0.015,0.00030741,0.025093,1.2824,9.995,0,0.6824
0.1255,-9.7981e-26,-0.015166,0.0003048,0.024939,1.2838,9.995,0,0.6838
0.12279,-1.0288e-25,-0.015334,0.00030248,0.024787,1.2852,9.995,0,0.6852
0.12009,-1.0141e-25,-0.015503,0.00030051,0.024637,1.2866,9.995,0,0.6866
0.11742,-8.4319e-26,-0.015674,0.00029865,0.024492,1.288,9.995,0,0.688
0.11476,-6.4267e-26,-0.015845,0.00029675,0.024348,1.2894,9.995,0,0.6894
0.11212,-5.4807e-26,-0.016015,0.00029437,0.024209,1.2908,9.995,0,0.6908
0.10948,-4.9781e-26,-0.016188,0.0002921,0.024072,1.2922,9.995,0,0.6922
0.10685,-5.0197e-26,-0.016361,0.00028997,0.023936,1.2936,9.995,0,0.6936
0.10423,-5.5005e-26,-0.016539,0.0002879,0.023802,1.295,9.995,0,0.695
0.10162,-6.1137e-26,-0.016719,0.0002858,0.023668,1.2964,9.995,0,0.6964
0.099021,-6.8041e-26,-0.016902,0.00028331,0.023536,1.2978,9.995,0,0.6978
0.09644,-6.8868e-26,-0.017085,0.00028065,0.023405,1.2992,9.995,0,0.6992
0.093876,-6.2239e-26,-0.017268,0.00027779,0.023276,1.3006,9.995,0,0.7006
0.091335,-6.0508e-26,-0.017453,0.00027484,0.02315,1.302,9.995,0,0.702
0.088804,-6.1831e-26,-0.017638,0.00027187,0.023025,1.3034,9.995,0,0.7034
0.086302,-7.6069e-26,-0.017826,0.00026902,0.022903,1.3048,9.995,0,0.7048
0.083815,-8.3357e-26,-0.018014,0.00026636,0.022781,1.3062,9.995,0,0.7062
0.081347,-8.2115e-26,-0.018203,0.00026396,0.02266,1.3076,9.995,0,0.7076
0.078906,-6.9431e-26,-0.018393,0.00026163,0.022541,1.309,9.995,0,0.709
0.076475,-5.5315e-26,-0.018584,0.00025924,0.022423,1.3104,9.995,0,0.7104
0.07407,-5.4592e-26,-0.01878,0.00025627,0.022307,1.3118,9.995,0,0.7118
0.071677,-5.6647e-26,-0.018976,0.00025342,0.022191,1.3132,9.995,0,0.7132
0.069298,-6.2112e-26,-0.019174,0.00025073,0.022076,1.3146,9.995,0,0.7146
0.066941,-6.2262e-26,-0.019375,0.00024819,0.021963,1.316,9.995,0,0.716
0.064594,-6.0222e-26,-0.019577,0.0002456,0.02185,1.3174,9.995,0,0.7174
0.062273,-5.2742e-26,-0.01978,0.0002424,0.021738,1.3188,9.995,0,0.7188
0.059965,-4.2842e-26,-0.01998,0.00023874,0.021627,1.3202,9.995,0,0.7202
0.057673,-2.9974e-26,-0.020177,0.00023454,0.021517,1.3216,9.995,0,0.7216
0.055403,-2.9985e-26,-0.020378,0.00023003,0.021406,1.323,9.995,0,0.723
0.053142,-3.481e-26,-0.020581,0.00022549,0.021296,1.3244,9.995,0,0.7244
0.050907,-4.904e-26,-0.020784,0.00022146,0.021187,1.3258,9.995,0,0.7258
0.048685,-5.4675e-26,-0.020986,0.00021779,0.021078,1.3272,9.995,0,0.7272
0.04648,-4.9765e-26,-0.021188,0.00021459,0.02097,1.3286,9.995,0,0.7286
0.044296,-4.0199e-26,-0.021391,0.00021104,0.020864,1.33,9.995,0,0.73
0.042122,-3.0807e-26,-0.021594,0.00020734,0.020758,1.3314,9.995,0,0.7314
0.039973,-3.2651e-26,-0.021796,0.00020324,0.020652,1.3328,9.995,0,0.7328
0.037839,-3.2794e-26,-0.021998,0.00019927,0.020548,1.3342,9.995,0,0.7342
0.035725,-3.085e-26,-0.022202,0.00019544,0.020444,1.3356,9.995,0,0.7356
0.033642,-2.8414e-26,-0.022405,0.00019195,0.020342,1.337,9.995,0,0.737
0.031572,-2.6503e-26,-0.022609,0.00018851,0.020241,1.3384,9.995,0,0.7384
0.029529,-2.9648e-26,-0.02281,0.00018466,0.02014,1.3398,9.995,0,0.7398
0.027496,-3.0275e-26,-0.023011,0.00018038,0.020037,1.3412,9.995,0,0.7412
0.025476,-2.7813e-26,-0.023213,0.00017557,0.019934,1.3426,9.995,0,0.7426
0.023478,-2.2394e-26,-0.023414,0.00017057,0.01983,1.344,9.995,0,0.744
0.021491,-1.6626e-26,-0.023615,0.00016551,0.019726,1.3454,9.995,0,0.7454
0.019537,-1.4483e-26,-0.02382,0.0001603,0.019622,1.3468,9.995,0,0.7468
0.017601,-1.3012e-26,-0.024024,0.00015554,0.019518,1.3482,9.995,0,0.7482
0.01569,-1.2365e-26,-0.024228,0.00015133,0.019414,1.3496,9.995,0,0.7496
0.013819,-1.0023e-26,-0.024429,0.00014777,0.019312,1.351,9.995,0,0.751
0.011967,-7.2198e-27,-0.02463,0.00014445,0.01921,1.3524,9.995,0,0.7524
0.010168,-4.4974e-27,-0.024835,0.00014151,0.01911,1.3538,9.995,0,0.7538
0.0083938,-2.0555e-27,-0.025038,0.00013851,0.01901,1.3552,9.995,0,0.7552
0.0066504,4.2182e-29,-0.025241,0.00013544,0.018911,1.3566,9.995,0,0.7566
0.0049474,1.6206e-27,-0.025443,0.00013169,0.018815,1.358,9.995,0,0.758
0.0032621,3.2133e-27,-0.025646,0.00012776,0.01872,1.3594,9.995,0,0.7594
0.0016254,6.0197e-27,-0.02585,0.00012393,0.018628,1.3608,9.995,0,0.7608
1.126e-05,9.2475e-27,-0.026053,0.00012041,0.018538,1.3622,9.995,0,0.7622
-0.0015753,1.2993e-26,-0.026254,0.00011728,0.018449,1.3636,9.995,0,0.7636
-0.0031268,1.6163e-26,-0.026457,0.00011462,0.018363,1.365,9.995,0,0.765
-0.0046639,1.9475e-26,-0.026661,0.00011219,0.018278,1.3664,9.995,0,0.7664
-0.0061643,2.5095e-26,-0.026865,0.00011056,0.018194,1.3678,9.995,0,0.7678
-0.0076465,2.8783e-26,-0.027068,0.00010903,0.018111,1.3692,9.995,0,0.7692
-0.0091061,3.0098e-26,-0.027272,0.00010761,0.01803,1.3706,9.995,0,0.7706
-0.010524,2.6634e-26,-0.027478,0.00010557,0.017949,1.372,9.995,0,0.772
-0.011923,2.2717e-26,-0.027685,0.00010323,0.01787,1.3734,9.995,0,0.7734
-0.013272,2.5512e-26,-0.027892,0.00010005,0.017792,1.3748,9.995,0,0.7748
-0.014594,2.9616e-26,-0.028099,9.6976e-05,0.017716,1.3762,9.995,0,0.7762
-0.015884,3.5325e-26,-0.028307,9.4024e-05,0.017641,1.3776,9.995,0,0.7776
-0.017126,3.8812e-26,-0.028515,9.2202e-05,0.017569,1.379,9.995,0,0.779
-0.018348,4.2379e-26,-0.028723,9.0756e-05,0.017498,1.3804,9.995,0,0.7804
-0.019519,5.1286e-26,-0.028933,8.9784e-05,0.017429,1.3818,9.995,0,0.7818
-0.020663,5.7024e-26,-0.029145,8.8327e-05,0.017361,1.3832,9.995,0,0.7832
-0.021773,5.8873e-26,-0.02936,8.6273e-05,0.017296,1.3846,9.995,0,0.7846
-0.022846,5.6526e-26,-0.029576,8.3445e-05,0.017234,1.386,9.995,0,0.786
-0.023903,5.4644e-26,-0.029793,8.0439e-05,0.017174,1.3874,9.995,0,0.7874
-0.024923,6.5236e-26,-0.030011,7.7722e-05,0.017118,1.3888,9.995,0,0.7888
-0.025915,6.9698e-26,-0.030229,7.5236e-05,0.017064,1.3902,9.995,0,0.7902
-0.026874,6.6637e-26,-0.030447,7.3033e-05,0.017012,1.3916,9.995,0,0.7916
-0.02779,5.6545e-26,-0.030667,7.0592e-05,0.016962,1.393,9.995,0,0.793
-0.028687,4.662e-26,-0.030888,6.8046e-05,0.016913,1.3944,9.995,0,0.7944
-0.029545,5.2933e-26,-0.031111,6.5199e-05,0.016869,1.3958,9.995,0,0.7958
-0.030381,5.583e-26,-0.031334,6.242e-05,0.016827,1.3972,9.995,0,0.7972
-0.03119,5.4534e-26,-0.031558,5.9726e-05,0.016788,1.3986,9.995,0,0.7986
-0.03195,5.5921e-26,-0.031784,5.7327e-05,0.016753,1.4,9.995,0,0.8


==> images/plunging/tables/line_3_devolder_tke_kwsst.csv <==
k,z
0.0007874015748031513, 0.28633879781420774
0.002677165354330711, 0.2907103825136612
0.004094488188976378, 0.2972677595628415
0.005669291338582677, 0.30273224043715846
0.0067716535433070876, 0.31038251366120223
0.007874015748031498, 0.3191256830601093
0.009133858267716536, 0.32459016393442625
0.010708661417322839, 0.33224043715847
0.012440944881889763, 0.34207650273224044
0.013700787401574802, 0.3497267759562842
0.015118110236220473, 0.3584699453551913
0.016850393700787406, 0.3628415300546448
0.018740157480314962, 0.3704918032786885
0.018582677165354326, 0.38251366120218583
0.01732283464566929, 0.39016393442622954
0.01496062992125984, 0.40109289617486343
0.013070866141732284, 0.40765027322404374
0.010708661417322839, 0.41420765027322404
0.008818897637795276, 0.41857923497267757
0.007244094488188977, 0.42513661202185793
0.00535433070866142, 0.4316939890710383
0.0037795275590551177, 0.44153005464480877
0.0023622047244094505, 0.4546448087431694
0.0014173228346456707, 0.46338797814207655
0.0007874015748031513, 0.47431693989071033
0, 0.48633879781420764


==> images/plunging/tables/line_3_devolder_vel_kwsst.csv <==
u,z
-0.0721311475409836, 0.2853526220614829
-0.10491803278688527, 0.28643761301989157
-0.14098360655737702, 0.28643761301989157
-0.1672131147540984, 0.2886075949367089
-0.18032786885245905, 0.295117540687161
-0.17704918032786887, 0.30379746835443044
-0.1639344262295082, 0.3135623869801085
-0.14426229508196725, 0.325497287522604
-0.12131147540983606, 0.3363471971066908
-0.09180327868852456, 0.34611211573236894
-0.0655737704918033, 0.3569620253164557
-0.019672131147541017, 0.3623869801084991
0.019672131147541017, 0.36672694394213384
0.06229508196721312, 0.36998191681735987
0.10819672131147545, 0.379746835443038
0.1508196721311476, 0.3862567811934901
0.17704918032786893, 0.39385171790235085
0.1967213114754099, 0.4047016274864377
0.17704918032786893, 0.4133815551537071
0.14426229508196725, 0.41880650994575047
0.09836065573770486, 0.4285714285714286
0.05901639344262294, 0.43725135623869804
0.036065573770491854, 0.44810126582278487
0.016393442622950838, 0.46220614828209766
5.551115123125783e-17, 0.4773960216998192
0.006557377049180357, 0.4925858951175407
0.006557377049180357, 0.5077757685352622
5.551115123125783e-17, 0.5262206148282098
5.551115123125783e-17, 0.5500904159132007
5.551115123125783e-17, 0.5674502712477396
5.551115123125783e-17, 0.5858951175406871
0.0032786885245901787, 0.5945750452079566


==> images/plunging/tables/line_3_exp.csv <==
k,z
0.006585109018830526, 0.29790944003964326
0.0065869672943508414, 0.30476647670961354
0.006753902378592667, 0.32075693756194257
0.0075678270564915745, 0.3241389990089198
0.00805903121902874, 0.3366823587710605
0.00887481417244797, 0.346921456888008
0.006924863726461842, 0.3516043111992072
0.008065535183349851, 0.36068198711595645


==> images/plunging/tables/line_3_exp_vel.csv <==
u,z
-0.0837606837606838, 0.2984094852515905
-0.06666666666666665, 0.30512820512820515
-0.07350427350427352, 0.31304222093695777
-0.07350427350427352, 0.32770387507229615
-0.07350427350427352, 0.33221515326778484
-0.07692307692307693, 0.3389917100443416
-0.08034188034188033, 0.34689608636977054
-0.08034188034188033, 0.3570464623096202
-0.08034188034188033, 0.3660690187005976
-0.011965811965811979, 0.3692596876807403
0.0222222222222222, 0.3781858492384808
0.052991452991452914, 0.3893772893772893
0.08034188034188028, 0.40283400809716596
0.06324786324786325, 0.4107769423558897


==> images/plunging/tables/line_4.csv <==
UMean:0,UMean:1,UMean:2,alpha.waterMean,kMean,arc_length,Points:0,Points:1,Points:2
-0.0013082,1.2279e-27,-2.5959e-05,0.99998,0.01235,0.9002,10.495,0,0.3002
-0.0066497,6.2418e-27,-0.00013196,0.99998,0.012057,0.9016,10.495,0,0.3016
-0.012015,5.4052e-27,-0.00024557,0.99997,0.011626,0.903,10.495,0,0.303
-0.017398,3.0136e-28,-0.00036475,0.99995,0.011097,0.9044,10.495,0,0.3044
-0.021306,-7.2841e-27,-0.00042063,0.99991,0.010659,0.9058,10.495,0,0.3058
-0.024885,-1.4003e-26,-0.00046301,0.99986,0.010248,0.9072,10.495,0,0.3072
-0.027892,-1.7307e-26,-0.00048275,0.9998,0.0098921,0.9086,10.495,0,0.3086
-0.030644,-2.0005e-26,-0.00049627,0.99975,0.0095685,0.91,10.495,0,0.31
-0.03321,-2.2262e-26,-0.00050523,0.99971,0.0092684,0.9114,10.495,0,0.3114
-0.035475,-2.4891e-26,-0.00050314,0.99969,0.0090109,0.9128,10.495,0,0.3128
-0.037645,-2.7841e-26,-0.00049737,0.99967,0.0087675,0.9142,10.495,0,0.3142
-0.039606,-3.1668e-26,-0.00048356,0.99965,0.0085547,0.9156,10.495,0,0.3156
-0.041433,-3.6516e-26,-0.00046751,0.99963,0.0083629,0.917,10.495,0,0.317
-0.04316,-4.211e-26,-0.00044982,0.99961,0.0081864,0.9184,10.495,0,0.3184
-0.044705,-4.7998e-26,-0.00042701,0.99959,0.0080404,0.9198,10.495,0,0.3198
-0.046188,-5.3573e-26,-0.0004017,0.99956,0.0079047,0.9212,10.495,0,0.3212
-0.047537,-5.8096e-26,-0.00037022,0.99952,0.0077916,0.9226,10.495,0,0.3226
-0.0488,-6.2357e-26,-0.00033657,0.99946,0.0076933,0.924,10.495,0,0.324
-0.049998,-6.6427e-26,-0.00030133,0.99939,0.007606,0.9254,10.495,0,0.3254
-0.051088,-7.0655e-26,-0.00026401,0.99929,0.0075403,0.9268,10.495,0,0.3268
-0.052144,-7.4684e-26,-0.0002256,0.99919,0.0074822,0.9282,10.495,0,0.3282
-0.053128,-7.8051e-26,-0.00018441,0.99908,0.0074411,0.9296,10.495,0,0.3296
-0.054064,-8.0624e-26,-0.00014125,0.99895,0.0074123,0.931,10.495,0,0.331
-0.054966,-8.2618e-26,-9.6664e-05,0.9988,0.0073924,0.9324,10.495,0,0.3324
-0.055801,-8.4423e-26,-5.0468e-05,0.99859,0.0073909,0.9338,10.495,0,0.3338
-0.056614,-8.2268e-26,-4.0874e-06,0.99832,0.0073959,0.9352,10.495,0,0.3352
-0.057376,-6.7958e-26,4.2381e-05,0.99791,0.0074158,0.9366,10.495,0,0.3366
-0.058103,-5.0152e-26,9.0128e-05,0.99737,0.0074475,0.938,10.495,0,0.338
-0.058804,-2.9796e-26,0.00013881,0.99672,0.0074878,0.9394,10.495,0,0.3394
-0.059449,-3.3913e-26,0.00018993,0.99574,0.0075481,0.9408,10.495,0,0.3408
-0.060074,-4.1809e-26,0.0002412,0.99458,0.0076166,0.9422,10.495,0,0.3422
-0.060655,-5.4041e-26,0.00029223,0.99299,0.0077044,0.9436,10.495,0,0.3436
-0.061204,-5.2863e-26,0.0003429,0.99094,0.007809,0.945,10.495,0,0.345
-0.061729,-4.1905e-26,0.0003933,0.98856,0.007926,0.9464,10.495,0,0.3464
-0.062209,-3.0481e-26,0.00044347,0.98482,0.0080692,0.9478,10.495,0,0.3478
-0.062678,-2.1962e-26,0.00049202,0.98045,0.008221,0.9492,10.495,0,0.3492
-0.063124,-2.2541e-26,0.00053569,0.9745,0.0083912,0.9506,10.495,0,0.3506
-0.063573,-2.8467e-26,0.00057327,0.9674,0.0085716,0.952,10.495,0,0.352
-0.064023,-3.8292e-26,0.00060641,0.95946,0.0087593,0.9534,10.495,0,0.3534
-0.064506,-4.8138e-26,0.00063209,0.9504,0.0089593,0.9548,10.495,0,0.3548
-0.065005,-5.343e-26,0.00065463,0.94124,0.0091635,0.9562,10.495,0,0.3562
-0.065544,-4.4676e-26,0.00066971,0.93214,0.009377,0.9576,10.495,0,0.3576
-0.066116,-3.5787e-26,0.00067768,0.92391,0.0095979,0.959,10.495,0,0.359
-0.066711,-2.68e-26,0.00068047,0.91631,0.0098242,0.9604,10.495,0,0.3604
-0.067328,-2.6244e-26,0.00067191,0.90886,0.010065,0.9618,10.495,0,0.3618
-0.067942,-2.6479e-26,0.00065867,0.9008,0.010312,0.9632,10.495,0,0.3632
-0.068541,-2.6626e-26,0.00063435,0.89079,0.010571,0.9646,10.495,0,0.3646
-0.069135,-1.8884e-26,0.00060386,0.8792,0.01084,0.966,10.495,0,0.366
-0.069726,-5.3868e-27,0.00056885,0.86646,0.011116,0.9674,10.495,0,0.3674
-0.070369,3.2712e-26,0.00052871,0.85134,0.011403,0.9688,10.495,0,0.3688
-0.071058,6.9851e-26,0.00048417,0.8359,0.011693,0.9702,10.495,0,0.3702
-0.071871,9.6673e-26,0.00042758,0.82017,0.011989,0.9716,10.495,0,0.3716
-0.072842,1.0869e-25,0.00035659,0.8058,0.012288,0.973,10.495,0,0.373
-0.073928,1.099e-25,0.0002751,0.79242,0.012591,0.9744,10.495,0,0.3744
-0.075253,1.2553e-25,0.00017367,0.78078,0.012901,0.9758,10.495,0,0.3758
-0.076645,1.4262e-25,6.6773e-05,0.7698,0.013215,0.9772,10.495,0,0.3772
-0.078174,1.5992e-25,-5.1043e-05,0.76034,0.013539,0.9786,10.495,0,0.3786
-0.079734,1.6234e-25,-0.00017185,0.75115,0.013873,0.98,10.495,0,0.38
-0.081318,1.5393e-25,-0.00029485,0.74215,0.014213,0.9814,10.495,0,0.3814
-0.082799,1.3451e-25,-0.00041812,0.73105,0.014574,0.9828,10.495,0,0.3828
-0.084239,1.1695e-25,-0.00054263,0.71909,0.014944,0.9842,10.495,0,0.3842
-0.08558,1.0843e-25,-0.00067085,0.70509,0.015335,0.9856,10.495,0,0.3856
-0.086867,9.6816e-26,-0.00080403,0.69073,0.015739,0.987,10.495,0,0.387
-0.088114,8.2945e-26,-0.00094083,0.67611,0.016153,0.9884,10.495,0,0.3884
-0.089203,6.7621e-26,-0.0010818,0.66404,0.016582,0.9898,10.495,0,0.3898
-0.090187,5.1867e-26,-0.001225,0.65306,0.017018,0.9912,10.495,0,0.3912
-0.090896,3.5223e-26,-0.0013738,0.64466,0.017474,0.9926,10.495,0,0.3926
-0.091283,1.5925e-26,-0.0015338,0.6361,0.017964,0.994,10.495,0,0.394
-0.091434,-5.3077e-27,-0.001702,0.6274,0.018481,0.9954,10.495,0,0.3954
-0.090978,2.2492e-26,-0.0018909,0.61478,0.019069,0.9968,10.495,0,0.3968
-0.090299,5.8817e-26,-0.0020837,0.6005,0.019672,0.9982,10.495,0,0.3982
-0.089116,1.0677e-25,-0.0022821,0.58234,0.020301,0.9996,10.495,0,0.3996
-0.087621,1.2264e-25,-0.0024748,0.5628,0.02095,1.001,10.495,0,0.401
-0.0859,1.1511e-25,-0.0026633,0.54226,0.021614,1.0024,10.495,0,0.4024
-0.08364,7.4647e-26,-0.0028295,0.52181,0.022498,1.0038,10.495,0,0.4038
-0.081055,3.5554e-26,-0.0029853,0.50104,0.023515,1.0052,10.495,0,0.4052
-0.077623,1.0547e-26,-0.0031156,0.47928,0.024874,1.0066,10.495,0,0.4066
-0.073151,0,-0.0032304,0.45657,0.026458,1.008,10.495,0,0.408
-0.06792,0,-0.0033339,0.43316,0.028206,1.0094,10.495,0,0.4094
-0.060973,0,-0.0034246,0.4102,0.030157,1.0108,10.495,0,0.4108
-0.053487,1.2796e-26,-0.0035177,0.3876,0.032145,1.0122,10.495,0,0.4122
-0.044847,6.5048e-26,-0.0036214,0.36599,0.034185,1.0136,10.495,0,0.4136
-0.0357,1.4871e-25,-0.0037565,0.34575,0.036112,1.015,10.495,0,0.415
-0.026184,2.5528e-25,-0.0039145,0.32649,0.037955,1.0164,10.495,0,0.4164
-0.016316,2.9728e-25,-0.0041185,0.30958,0.039512,1.0178,10.495,0,0.4178
-0.0061245,3.1409e-25,-0.0043212,0.29331,0.040993,1.0192,10.495,0,0.4192
0.0049567,2.7252e-25,-0.004506,0.27836,0.042326,1.0206,10.495,0,0.4206
0.016719,2.4039e-25,-0.0046454,0.26472,0.043495,1.022,10.495,0,0.422
0.028977,2.1515e-25,-0.0047516,0.25206,0.044545,1.0234,10.495,0,0.4234
0.041255,2.1272e-25,-0.0047711,0.24101,0.045284,1.0248,10.495,0,0.4248
0.053394,2.1392e-25,-0.0047637,0.23032,0.045946,1.0262,10.495,0,0.4262
0.065101,2.1953e-25,-0.0046994,0.22026,0.046468,1.0276,10.495,0,0.4276
0.076281,1.9913e-25,-0.0046238,0.21061,0.046907,1.029,10.495,0,0.429
0.087078,1.5975e-25,-0.0045401,0.20125,0.047285,1.0304,10.495,0,0.4304
0.097154,8.5717e-26,-0.0044637,0.1921,0.047491,1.0318,10.495,0,0.4318
0.10707,1.8835e-26,-0.0043942,0.18299,0.047622,1.0332,10.495,0,0.4332
0.11669,-1.5618e-26,-0.0043436,0.17395,0.047573,1.0346,10.495,0,0.4346
0.12627,-3.0147e-26,-0.0042996,0.1653,0.047393,1.036,10.495,0,0.436
0.13584,-3.0144e-26,-0.0042605,0.15691,0.047117,1.0374,10.495,0,0.4374
0.14547,-2.1896e-26,-0.0041898,0.14882,0.046717,1.0388,10.495,0,0.4388
0.15506,-1.285e-26,-0.0041128,0.14063,0.0463,1.0402,10.495,0,0.4402
0.1645,-3.812e-27,-0.0040259,0.13202,0.045871,1.0416,10.495,0,0.4416
0.17354,0,-0.0039582,0.12339,0.045477,1.043,10.495,0,0.443
0.1823,0,-0.0039045,0.11475,0.045108,1.0444,10.495,0,0.4444
0.19016,0,-0.0038783,0.10697,0.044834,1.0458,10.495,0,0.4458
0.19763,0,-0.0038665,0.099607,0.044623,1.0472,10.495,0,0.4472
0.20411,0,-0.0038911,0.093256,0.044583,1.0486,10.495,0,0.4486
0.20969,0,-0.0039656,0.087663,0.044652,1.05,10.495,0,0.45
0.21459,0,-0.0040765,0.082625,0.044799,1.0514,10.495,0,0.4514
0.21859,0,-0.0042316,0.078493,0.044902,1.0528,10.495,0,0.4528
0.22247,0,-0.0043883,0.074733,0.04498,1.0542,10.495,0,0.4542
0.22625,0,-0.0045362,0.071846,0.044994,1.0556,10.495,0,0.4556
0.23013,-2.7021e-26,-0.0046704,0.069584,0.045001,1.057,10.495,0,0.457
0.23409,-7.3752e-26,-0.0047945,0.067777,0.045004,1.0584,10.495,0,0.4584
0.23821,-1.408e-25,-0.0048905,0.066498,0.044987,1.0598,10.495,0,0.4598
0.24236,-2.0183e-25,-0.0049733,0.065305,0.044961,1.0612,10.495,0,0.4612
0.24656,-2.3827e-25,-0.0050237,0.06422,0.04491,1.0626,10.495,0,0.4626
0.25086,-2.604e-25,-0.0050445,0.063115,0.044852,1.064,10.495,0,0.464
0.25524,-2.7208e-25,-0.0050436,0.061996,0.044789,1.0654,10.495,0,0.4654
0.25992,-2.4965e-25,-0.0050059,0.060893,0.044754,1.0668,10.495,0,0.4668
0.26468,-2.245e-25,-0.0049499,0.05973,0.044736,1.0682,10.495,0,0.4682
0.26963,-2.0116e-25,-0.0048491,0.05837,0.044756,1.0696,10.495,0,0.4696
0.27457,-1.9179e-25,-0.0047186,0.05682,0.044802,1.071,10.495,0,0.471
0.27951,-1.9261e-25,-0.0045664,0.055132,0.044865,1.0724,10.495,0,0.4724
0.28422,-1.9459e-25,-0.0044085,0.053463,0.044959,1.0738,10.495,0,0.4738
0.2888,-1.9672e-25,-0.0042495,0.051894,0.045063,1.0752,10.495,0,0.4752
0.29307,-1.9898e-25,-0.0040892,0.050624,0.045188,1.0766,10.495,0,0.4766
0.29711,-2.0064e-25,-0.003924,0.049517,0.045317,1.078,10.495,0,0.478
0.30098,-2.0186e-25,-0.0037552,0.04853,0.04545,1.0794,10.495,0,0.4794
0.30458,-2.0274e-25,-0.003584,0.047271,0.045586,1.0808,10.495,0,0.4808
0.30808,-2.0375e-25,-0.0034132,0.045906,0.045723,1.0822,10.495,0,0.4822
0.31135,-2.0525e-25,-0.0032447,0.0443,0.045866,1.0836,10.495,0,0.4836
0.31448,-2.071e-25,-0.0030758,0.042739,0.046005,1.085,10.495,0,0.485
0.31751,-2.0922e-25,-0.0029066,0.04121,0.046139,1.0864,10.495,0,0.4864
0.3204,-2.4304e-25,-0.0027418,0.039743,0.046265,1.0878,10.495,0,0.4878
0.32327,-2.788e-25,-0.0025756,0.038217,0.046387,1.0892,10.495,0,0.4892
0.32612,-3.1107e-25,-0.0024039,0.036486,0.046502,1.0906,10.495,0,0.4906
0.32901,-3.2105e-25,-0.0022256,0.034437,0.046605,1.092,10.495,0,0.492
0.33194,-3.1477e-25,-0.0020424,0.032155,0.046701,1.0934,10.495,0,0.4934
0.335,-3.1192e-25,-0.0018673,0.029405,0.046787,1.0948,10.495,0,0.4948
0.33809,-2.9517e-25,-0.0016934,0.02664,0.046873,1.0962,10.495,0,0.4962
0.34121,-2.3454e-25,-0.0015203,0.023975,0.046962,1.0976,10.495,0,0.4976
0.34427,-1.5507e-25,-0.001342,0.021746,0.047051,1.099,10.495,0,0.499
0.34728,-6.1858e-26,-0.00116,0.019836,0.047139,1.1004,10.495,0,0.5004
0.35007,-2.4291e-26,-0.00098744,0.01847,0.04722,1.1018,10.495,0,0.5018
0.3528,0,-0.00081536,0.017217,0.047297,1.1032,10.495,0,0.5032
0.35539,0,-0.00064192,0.016148,0.047366,1.1046,10.495,0,0.5046
0.35795,0,-0.00045095,0.015104,0.047428,1.106,10.495,0,0.506
0.36051,0,-0.00024719,0.01408,0.047487,1.1074,10.495,0,0.5074
0.36309,0,-2.9332e-05,0.013038,0.047531,1.1088,10.495,0,0.5088
0.36568,0,0.00018857,0.011996,0.047568,1.1102,10.495,0,0.5102
0.3683,0,0.00040239,0.010958,0.047593,1.1116,10.495,0,0.5116
0.37095,0,0.00061462,0.0099291,0.04761,1.113,10.495,0,0.513
0.37362,0,0.00082569,0.0089059,0.047621,1.1144,10.495,0,0.5144
0.37635,0,0.0010292,0.0079659,0.047627,1.1158,10.495,0,0.5158
0.37909,0,0.0012287,0.0070565,0.047633,1.1172,10.495,0,0.5172
0.38186,0,0.0014185,0.0062166,0.047642,1.1186,10.495,0,0.5186
0.38465,0,0.0016017,0.0053846,0.047651,1.12,10.495,0,0.52
0.38745,0,0.0017803,0.0045584,0.047659,1.1214,10.495,0,0.5214
0.3903,0,0.0019453,0.0038242,0.047657,1.1228,10.495,0,0.5228
0.39314,0,0.0021032,0.0031573,0.047648,1.1242,10.495,0,0.5242
0.39596,0,0.0022434,0.0026704,0.047622,1.1256,10.495,0,0.5256
0.39872,0,0.002365,0.0023115,0.047583,1.127,10.495,0,0.527
0.40143,0,0.0024729,0.0020461,0.047535,1.1284,10.495,0,0.5284
0.40402,0,0.0025576,0.0018904,0.047469,1.1298,10.495,0,0.5298
0.40657,0,0.002636,0.0017624,0.047398,1.1312,10.495,0,0.5312
0.40903,0,0.0027019,0.0016867,0.047315,1.1326,10.495,0,0.5326
0.41147,0,0.0027611,0.0016355,0.047225,1.134,10.495,0,0.534
0.4139,0,0.0028155,0.0016022,0.04713,1.1354,10.495,0,0.5354
0.41634,0,0.0028565,0.001575,0.047018,1.1368,10.495,0,0.5368
0.41878,0,0.002891,0.0015462,0.046899,1.1382,10.495,0,0.5382
0.4212,0,0.0029091,0.0015111,0.046763,1.1396,10.495,0,0.5396
0.42359,0,0.0029186,0.001472,0.046616,1.141,10.495,0,0.541
0.42597,0,0.0029217,0.0014299,0.046461,1.1424,10.495,0,0.5424
0.42827,0,0.0029194,0.0013896,0.046293,1.1438,10.495,0,0.5438
0.43054,0,0.0029163,0.0013502,0.046123,1.1452,10.495,0,0.5452
0.43271,0,0.0029125,0.001313,0.045947,1.1466,10.495,0,0.5466
0.4348,0,0.0029072,0.0012703,0.045771,1.148,10.495,0,0.548
0.43682,0,0.0029008,0.0012237,0.045595,1.1494,10.495,0,0.5494
0.43869,0,0.0028956,0.0011731,0.045421,1.1508,10.495,0,0.5508
0.44051,0,0.0028919,0.001124,0.045246,1.1522,10.495,0,0.5522
0.44219,0,0.0028922,0.0010805,0.045071,1.1536,10.495,0,0.5536
0.44373,0,0.0028929,0.0010445,0.044896,1.155,10.495,0,0.555
0.44518,0,0.0028939,0.0010141,0.044722,1.1564,10.495,0,0.5564
0.44641,0,0.0028977,0.00099452,0.04455,1.1578,10.495,0,0.5578
0.44756,0,0.0029012,0.00097665,0.044379,1.1592,10.495,0,0.5592
0.44856,0,0.0029027,0.00096095,0.044206,1.1606,10.495,0,0.5606
0.44945,0,0.0029029,0.0009445,0.04403,1.162,10.495,0,0.562
0.45025,0,0.0029022,0.00092751,0.043852,1.1634,10.495,0,0.5634
0.45084,-1.6562e-26,0.0029024,0.00091433,0.043667,1.1648,10.495,0,0.5648
0.45135,-3.4804e-26,0.0029019,0.00090235,0.04348,1.1662,10.495,0,0.5662
0.45167,-5.3276e-26,0.0028986,0.00089288,0.043288,1.1676,10.495,0,0.5676
0.45184,-5.774e-26,0.0028919,0.0008798,0.043091,1.169,10.495,0,0.569
0.45191,-5.1986e-26,0.0028826,0.00086409,0.042891,1.1704,10.495,0,0.5704
0.45175,-6.2283e-26,0.0028671,0.00084427,0.042684,1.1718,10.495,0,0.5718
0.45151,-7.2163e-26,0.002851,0.00082465,0.042477,1.1732,10.495,0,0.5732
0.45108,-7.5955e-26,0.0028356,0.0008069,0.042266,1.1746,10.495,0,0.5746
0.4505,-6.5674e-26,0.0028195,0.00079287,0.042057,1.176,10.495,0,0.576
0.44982,-4.5127e-26,0.0028031,0.00078154,0.041847,1.1774,10.495,0,0.5774
0.4489,-4.866e-26,0.0027802,0.00077526,0.041643,1.1788,10.495,0,0.5788
0.4479,-5.386e-26,0.0027549,0.00076973,0.04144,1.1802,10.495,0,0.5802
0.44671,-5.6997e-26,0.0027241,0.00076502,0.041241,1.1816,10.495,0,0.5816
0.44536,-5.0721e-26,0.0026898,0.00075959,0.041043,1.183,10.495,0,0.583
0.4439,-3.758e-26,0.002653,0.00075365,0.040844,1.1844,10.495,0,0.5844
0.44221,-3.2494e-26,0.0026144,0.00074555,0.040643,1.1858,10.495,0,0.5858
0.44043,-2.7054e-26,0.002574,0.0007374,0.040442,1.1872,10.495,0,0.5872
0.43847,-1.8114e-26,0.0025282,0.00072973,0.040238,1.1886,10.495,0,0.5886
0.43639,-9.3674e-27,0.0024768,0.00072382,0.040035,1.19,10.495,0,0.59
0.43423,-7.6079e-28,0.0024214,0.00071921,0.039831,1.1914,10.495,0,0.5914
0.43189,0,0.0023605,0.00071415,0.039633,1.1928,10.495,0,0.5928
0.42949,6.7791e-28,0.0022966,0.00070807,0.039438,1.1942,10.495,0,0.5942
0.42695,3.4458e-27,0.0022249,0.00069897,0.039248,1.1956,10.495,0,0.5956
0.42431,2.934e-27,0.0021473,0.00068845,0.039062,1.197,10.495,0,0.597
0.42158,3.0132e-29,0.0020653,0.0006769,0.038879,1.1984,10.495,0,0.5984
0.41868,-5.4825e-27,0.0019775,0.00066566,0.038704,1.1998,10.495,0,0.5998
0.41573,-1.1627e-26,0.0018884,0.00065476,0.03853,1.2012,10.495,0,0.6012
0.41264,-1.8941e-26,0.0017972,0.00064482,0.038358,1.2026,10.495,0,0.6026
0.40945,-2.7832e-26,0.0017034,0.00063615,0.038188,1.204,10.495,0,0.604
0.40618,-3.7872e-26,0.0016078,0.00062841,0.038018,1.2054,10.495,0,0.6054
0.40277,-3.2391e-26,0.0015059,0.00062293,0.037854,1.2068,10.495,0,0.6068
0.39932,-2.7182e-26,0.0014037,0.00061726,0.037693,1.2082,10.495,0,0.6082
0.39576,-2.7454e-26,0.0013026,0.00061033,0.037538,1.2096,10.495,0,0.6096
0.39214,-3.3713e-26,0.0012046,0.00060097,0.037389,1.211,10.495,0,0.611
0.38847,-4.434e-26,0.0011088,0.00058984,0.037243,1.2124,10.495,0,0.6124
0.3847,-4.2201e-26,0.001018,0.00057829,0.037102,1.2138,10.495,0,0.6138
0.38091,-4.2233e-26,0.00092924,0.00056737,0.036961,1.2152,10.495,0,0.6152
0.37705,-5.2781e-26,0.00084543,0.00055852,0.03682,1.2166,10.495,0,0.6166
0.37315,-5.9624e-26,0.00076322,0.00055039,0.036676,1.218,10.495,0,0.618
0.36924,-6.3767e-26,0.00068216,0.00054278,0.036531,1.2194,10.495,0,0.6194
0.36527,-5.2361e-26,0.00059819,0.00053639,0.036378,1.2208,10.495,0,0.6208
0.3613,-4.228e-26,0.00051227,0.00053039,0.036223,1.2222,10.495,0,0.6222
0.3573,-4.0929e-26,0.00042121,0.00052527,0.036062,1.2236,10.495,0,0.6236
0.35329,-3.3722e-26,0.0003281,0.00052009,0.035897,1.225,10.495,0,0.625
0.34927,-2.2243e-26,0.00023349,0.00051486,0.035731,1.2264,10.495,0,0.6264
0.34523,-2.5312e-26,0.00013751,0.00051029,0.035561,1.2278,10.495,0,0.6278
0.34118,-3.2901e-26,3.9598e-05,0.00050589,0.03539,1.2292,10.495,0,0.6292
0.33711,-5.008e-26,-6.383e-05,0.00050183,0.035217,1.2306,10.495,0,0.6306
0.33303,-4.7369e-26,-0.00017308,0.00049794,0.035042,1.232,10.495,0,0.632
0.32894,-3.015e-26,-0.00028658,0.00049419,0.034867,1.2334,10.495,0,0.6334
0.32484,-1.7663e-26,-0.00040497,0.0004895,0.03469,1.2348,10.495,0,0.6348
0.32073,-9.8128e-27,-0.00052435,0.00048419,0.034513,1.2362,10.495,0,0.6362
0.31662,-1.4845e-26,-0.00064529,0.00047725,0.034335,1.2376,10.495,0,0.6376
0.31249,-1.3991e-26,-0.00076739,0.00046972,0.034156,1.239,10.495,0,0.639
0.30836,-8.8434e-27,-0.00089033,0.00046176,0.033977,1.2404,10.495,0,0.6404
0.30423,-7.8707e-27,-0.0010201,0.00045372,0.033795,1.2418,10.495,0,0.6418
0.30009,-8.5595e-27,-0.0011513,0.00044576,0.033612,1.2432,10.495,0,0.6432
0.29595,-1.3122e-26,-0.0012847,0.00043808,0.033428,1.2446,10.495,0,0.6446
0.2918,-3.1041e-26,-0.001418,0.0004309,0.033242,1.246,10.495,0,0.646
0.28765,-5.87e-26,-0.0015513,0.00042407,0.033055,1.2474,10.495,0,0.6474
0.28349,-1.0917e-25,-0.0016852,0.00041748,0.032867,1.2488,10.495,0,0.6488
0.27932,-1.5529e-25,-0.0018188,0.00041083,0.03268,1.2502,10.495,0,0.6502
0.27514,-1.8114e-25,-0.001951,0.00040392,0.032492,1.2516,10.495,0,0.6516
0.27095,-2.0111e-25,-0.0020819,0.00039686,0.032305,1.253,10.495,0,0.653
0.26676,-2.1678e-25,-0.0022118,0.00038969,0.032117,1.2544,10.495,0,0.6544
0.26257,-2.2207e-25,-0.0023377,0.00038268,0.031931,1.2558,10.495,0,0.6558
0.25838,-2.2285e-25,-0.0024628,0.00037572,0.031746,1.2572,10.495,0,0.6572
0.25419,-2.1283e-25,-0.0025867,0.00036883,0.031562,1.2586,10.495,0,0.6586
0.25001,-2.1904e-25,-0.0027131,0.00036168,0.031378,1.26,10.495,0,0.66
0.24583,-2.3708e-25,-0.0028413,0.00035433,0.031194,1.2614,10.495,0,0.6614
0.24169,-2.3606e-25,-0.0029709,0.00034664,0.031009,1.2628,10.495,0,0.6628
0.23757,-2.284e-25,-0.0031005,0.00033918,0.030823,1.2642,10.495,0,0.6642
0.23348,-2.0597e-25,-0.0032294,0.00033251,0.030638,1.2656,10.495,0,0.6656
0.22942,-1.9741e-25,-0.0033619,0.00032655,0.030454,1.267,10.495,0,0.667
0.22539,-1.9896e-25,-0.0034968,0.00032111,0.03027,1.2684,10.495,0,0.6684
0.2214,-1.847e-25,-0.0036344,0.0003158,0.03009,1.2698,10.495,0,0.6698
0.21743,-1.7136e-25,-0.0037724,0.00031048,0.029912,1.2712,10.495,0,0.6712
0.21348,-1.6561e-25,-0.0039106,0.00030509,0.029737,1.2726,10.495,0,0.6726
0.20955,-1.7334e-25,-0.004049,0.00030001,0.029567,1.274,10.495,0,0.674
0.20563,-1.9091e-25,-0.0041877,0.00029516,0.029399,1.2754,10.495,0,0.6754
0.20174,-1.9557e-25,-0.004326,0.00029066,0.029238,1.2768,10.495,0,0.6768
0.19785,-2.0132e-25,-0.0044643,0.00028628,0.029079,1.2782,10.495,0,0.6782
0.19399,-2.1432e-25,-0.0046027,0.00028217,0.028925,1.2796,10.495,0,0.6796
0.19014,-2.1714e-25,-0.0047419,0.0002784,0.028774,1.281,10.495,0,0.681
0.18631,-2.1254e-25,-0.0048817,0.00027486,0.028626,1.2824,10.495,0,0.6824
0.18251,-1.9521e-25,-0.0050207,0.00027151,0.028482,1.2838,10.495,0,0.6838
0.17873,-1.8164e-25,-0.0051588,0.00026812,0.028339,1.2852,10.495,0,0.6852
0.17498,-1.8347e-25,-0.0052943,0.00026457,0.028198,1.2866,10.495,0,0.6866
0.17125,-1.756e-25,-0.0054299,0.00026085,0.028058,1.288,10.495,0,0.688
0.16754,-1.6066e-25,-0.0055656,0.000257,0.027918,1.2894,10.495,0,0.6894
0.16386,-1.5437e-25,-0.0056987,0.00025311,0.027779,1.2908,10.495,0,0.6908
0.1602,-1.5355e-25,-0.0058299,0.00024921,0.027639,1.2922,10.495,0,0.6922
0.15655,-1.6699e-25,-0.0059561,0.00024528,0.027499,1.2936,10.495,0,0.6936
0.15293,-1.6861e-25,-0.0060801,0.00024147,0.027359,1.295,10.495,0,0.695
0.14933,-1.6162e-25,-0.0062026,0.00023774,0.027219,1.2964,10.495,0,0.6964
0.14576,-1.61e-25,-0.0063235,0.00023445,0.027079,1.2978,10.495,0,0.6978
0.1422,-1.6009e-25,-0.0064428,0.0002313,0.026938,1.2992,10.495,0,0.6992
0.13868,-1.5631e-25,-0.006558,0.00022843,0.026797,1.3006,10.495,0,0.7006
0.13519,-1.4743e-25,-0.0066712,0.00022533,0.026655,1.302,10.495,0,0.702
0.13173,-1.3481e-25,-0.006783,0.00022207,0.026514,1.3034,10.495,0,0.7034
0.12832,-1.4616e-25,-0.0068941,0.00021781,0.026372,1.3048,10.495,0,0.7048
0.12492,-1.585e-25,-0.0070037,0.00021338,0.02623,1.3062,10.495,0,0.7062
0.12156,-1.6674e-25,-0.0071094,0.00020872,0.026087,1.3076,10.495,0,0.7076
0.11822,-1.653e-25,-0.0072117,0.00020473,0.025943,1.309,10.495,0,0.709
0.1149,-1.5682e-25,-0.0073115,0.00020123,0.025799,1.3104,10.495,0,0.7104
0.11161,-1.4607e-25,-0.007412,0.00019834,0.025654,1.3118,10.495,0,0.7118
0.10834,-1.3475e-25,-0.0075117,0.00019554,0.025509,1.3132,10.495,0,0.7132
0.1051,-1.2232e-25,-0.0076091,0.00019285,0.025364,1.3146,10.495,0,0.7146
0.10188,-1.1789e-25,-0.0077025,0.00019001,0.025219,1.316,10.495,0,0.716
0.098689,-1.1928e-25,-0.0077929,0.00018707,0.025074,1.3174,10.495,0,0.7174
0.09554,-1.1748e-25,-0.0078814,0.00018327,0.02493,1.3188,10.495,0,0.7188
0.092409,-1.1344e-25,-0.007969,0.00017952,0.024785,1.3202,10.495,0,0.7202
0.089318,-1.0344e-25,-0.0080542,0.00017615,0.024642,1.3216,10.495,0,0.7216
0.086263,-1.0039e-25,-0.008136,0.00017339,0.024499,1.323,10.495,0,0.723
0.083233,-1.024e-25,-0.0082153,0.00017105,0.024358,1.3244,10.495,0,0.7244
0.080267,-9.7549e-26,-0.008292,0.00016833,0.02422,1.3258,10.495,0,0.7258
0.077322,-9.0578e-26,-0.0083674,0.00016536,0.024082,1.3272,10.495,0,0.7272
0.074422,-7.9129e-26,-0.0084395,0.00016174,0.023947,1.3286,10.495,0,0.7286
0.071553,-7.2765e-26,-0.0085069,0.00015825,0.023813,1.33,10.495,0,0.73
0.068706,-7.0109e-26,-0.0085708,0.00015485,0.023681,1.3314,10.495,0,0.7314
0.065912,-6.1644e-26,-0.0086295,0.00015215,0.02355,1.3328,10.495,0,0.7328
0.063136,-5.3383e-26,-0.0086873,0.00014949,0.023419,1.3342,10.495,0,0.7342
0.060399,-4.7488e-26,-0.008744,0.00014679,0.02329,1.3356,10.495,0,0.7356
0.057688,-4.5835e-26,-0.0087986,0.00014412,0.023161,1.337,10.495,0,0.737
0.054994,-4.7275e-26,-0.0088518,0.00014148,0.023033,1.3384,10.495,0,0.7384
0.052346,-4.4837e-26,-0.0089026,0.0001388,0.022906,1.3398,10.495,0,0.7398
0.049719,-4.1843e-26,-0.0089532,0.00013598,0.022779,1.3412,10.495,0,0.7412
0.047139,-3.8298e-26,-0.0090034,0.00013271,0.022654,1.3426,10.495,0,0.7426
0.044601,-3.1724e-26,-0.0090523,0.00012965,0.02253,1.344,10.495,0,0.744
0.042094,-2.2939e-26,-0.0091002,0.00012674,0.022407,1.3454,10.495,0,0.7454
0.039654,-1.172e-26,-0.0091461,0.0001244,0.022287,1.3468,10.495,0,0.7468
0.037237,-1.84e-27,-0.0091916,0.00012215,0.022168,1.3482,10.495,0,0.7482
0.034874,3.1828e-27,-0.0092365,0.00012,0.022049,1.3496,10.495,0,0.7496
0.032546,6.0545e-27,-0.0092829,0.00011778,0.021931,1.351,10.495,0,0.751
0.030244,7.3571e-27,-0.0093303,0.00011551,0.021813,1.3524,10.495,0,0.7524
0.028001,1.1716e-26,-0.0093764,0.00011283,0.021697,1.3538,10.495,0,0.7538
0.025779,1.7153e-26,-0.0094216,0.00011015,0.021583,1.3552,10.495,0,0.7552
0.023606,2.4998e-26,-0.0094644,0.00010755,0.02147,1.3566,10.495,0,0.7566
0.021466,3.2166e-26,-0.0095055,0.00010547,0.021361,1.358,10.495,0,0.758
0.01935,3.8841e-26,-0.0095454,0.00010376,0.021253,1.3594,10.495,0,0.7594
0.017295,4.8298e-26,-0.0095844,0.00010204,0.02115,1.3608,10.495,0,0.7608
0.015262,5.657e-26,-0.0096241,0.0001001,0.021048,1.3622,10.495,0,0.7622
0.013282,6.0355e-26,-0.009666,9.7482e-05,0.020949,1.3636,10.495,0,0.7636
0.01134,6.0069e-26,-0.0097075,9.4467e-05,0.020851,1.365,10.495,0,0.765
0.0094243,5.6814e-26,-0.0097488,9.1166e-05,0.020755,1.3664,10.495,0,0.7664
0.0075534,6.1071e-26,-0.009788,8.7958e-05,0.020661,1.3678,10.495,0,0.7678
0.0056961,6.6825e-26,-0.0098263,8.489e-05,0.020568,1.3692,10.495,0,0.7692
0.0038675,7.4953e-26,-0.009862,8.2227e-05,0.020478,1.3706,10.495,0,0.7706
0.0020662,8.1607e-26,-0.0098963,7.974e-05,0.020389,1.372,10.495,0,0.772
0.00028474,8.7185e-26,-0.0099297,7.7383e-05,0.020301,1.3734,10.495,0,0.7734
-0.0014467,8.7889e-26,-0.0099625,7.5421e-05,0.020215,1.3748,10.495,0,0.7748
-0.0031601,8.7246e-26,-0.009994,7.3513e-05,0.020128,1.3762,10.495,0,0.7762
-0.0048325,8.3908e-26,-0.010022,7.165e-05,0.020041,1.3776,10.495,0,0.7776
-0.0064751,8.7268e-26,-0.01005,6.9782e-05,0.019955,1.379,10.495,0,0.779
-0.0080959,9.5512e-26,-0.010077,6.791e-05,0.019869,1.3804,10.495,0,0.7804
-0.0096615,1.0384e-25,-0.010102,6.6673e-05,0.019783,1.3818,10.495,0,0.7818
-0.011206,1.1036e-25,-0.010126,6.5561e-05,0.019698,1.3832,10.495,0,0.7832
-0.0127,1.1133e-25,-0.010146,6.4646e-05,0.019613,1.3846,10.495,0,0.7846
-0.014161,1.1838e-25,-0.010166,6.3632e-05,0.019529,1.386,10.495,0,0.786
-0.015597,1.2987e-25,-0.010186,6.2543e-05,0.019445,1.3874,10.495,0,0.7874
-0.016986,1.3167e-25,-0.010201,6.1487e-05,0.019362,1.3888,10.495,0,0.7888
-0.018358,1.3038e-25,-0.010215,6.0453e-05,0.019279,1.3902,10.495,0,0.7902
-0.019693,1.2247e-25,-0.010227,5.9479e-05,0.019197,1.3916,10.495,0,0.7916
-0.020999,1.2161e-25,-0.010241,5.8333e-05,0.019115,1.393,10.495,0,0.793
-0.022284,1.2588e-25,-0.010255,5.7063e-05,0.019034,1.3944,10.495,0,0.7944
-0.023526,1.1782e-25,-0.010265,5.526e-05,0.018953,1.3958,10.495,0,0.7958
-0.024754,1.1004e-25,-0.010273,5.3379e-05,0.018873,1.3972,10.495,0,0.7972
-0.02595,1.0679e-25,-0.010279,5.1414e-05,0.018793,1.3986,10.495,0,0.7986
-0.027122,1.1243e-25,-0.010285,4.9827e-05,0.018714,1.4,10.495,0,0.8


==> images/plunging/tables/line_4_devolder_tke_kwsst.csv <==
k,z
0.0001562499999999984, 0.3010948905109488
0.00203125, 0.30328467153284666
0.004062500000000002, 0.3054744525547445
0.00578125, 0.3120437956204379
0.007656250000000002, 0.3175182481751824
0.0090625, 0.32627737226277365
0.010781250000000001, 0.3372262773722627
0.012500000000000002, 0.344890510948905
0.01421875, 0.3558394160583941
0.0159375, 0.36131386861313863
0.017656250000000005, 0.36788321167883203
0.018593750000000006, 0.37773722627737216
0.017656250000000005, 0.38759124087591235
0.0159375, 0.39635036496350357
0.01390625, 0.40291970802919697
0.011562500000000002, 0.4094890510948904
0.00984375, 0.41386861313868606
0.008125000000000002, 0.41934306569343055
0.00609375, 0.4248175182481751
0.004843750000000003, 0.4313868613138685
0.0034375000000000013, 0.43905109489051086
0.0021874999999999985, 0.448905109489051
0.0009374999999999991, 0.4587591240875911


==> images/plunging/tables/line_4_devolder_vel_kwsst.csv <==
u,z
-0.032258064516129004, 0.3
-0.05483870967741933, 0.3
-0.08064516129032256, 0.3021739130434783
-0.11290322580645162, 0.3021739130434783
-0.14516129032258063, 0.30326086956521736
-0.17096774193548386, 0.3076086956521739
-0.16774193548387095, 0.3173913043478261
-0.14838709677419354, 0.32608695652173914
-0.1354838709677419, 0.33478260869565213
-0.11290322580645162, 0.34673913043478255
-0.09354838709677415, 0.3554347826086956
-0.07419354838709674, 0.36195652173913045
-0.032258064516129004, 0.3695652173913043
0.009677419354838679, 0.3760869565217391
0.045161290322580705, 0.3793478260869565
0.08387096774193548, 0.3847826086956522
0.12903225806451613, 0.39239130434782604
0.15483870967741942, 0.4
0.16774193548387095, 0.41086956521739126
0.14516129032258074, 0.4228260869565217
0.10322580645161294, 0.42717391304347824
0.06451612903225812, 0.4347826086956521
0.03548387096774197, 0.44565217391304346
0.016129032258064557, 0.45652173913043476
0, 0.4706521739130435
0, 0.4858695652173912
-0.003225806451612856, 0.5032608695652173
-0.003225806451612856, 0.5228260869565217
-0.006451612903225767, 0.5402173913043478
-0.006451612903225767, 0.5630434782608695
0, 0.5913043478260869


==> images/plunging/tables/line_4_exp.csv <==
k,z
0.006885245901639345, 0.3164461247637051
0.006885245901639345, 0.3255198487712665
0.007540983606557378, 0.3357277882797731
0.007540983606557378, 0.3425330812854442
0.008032786885245901, 0.34933837429111525
0.008032786885245901, 0.36068052930056704
0.008032786885245901, 0.366351606805293


==> images/plunging/tables/line_4_exp_vel.csv <==
u,z
-0.06767997964894429, 0.3124491223607223
-0.07100610531671331, 0.3180870007631645
-0.07429407275502414, 0.32710188247265315
-0.07081531416942255, 0.33497201729839726
-0.07066268125158992, 0.34848003052658344
-0.0705863647926736, 0.35523403714067653
-0.06709488679725262, 0.3642298397354361
-0.06359068939201218, 0.3743513100992113
0.02461841770541845, 0.3808572882218264
0.048410073772576945, 0.38641885016535216
0.0722653268888323, 0.3976087509539556
0.07239252098702614, 0.4088654286441108


==> images/plunging/tables/line_5.csv <==
UMean:0,UMean:1,UMean:2,alpha.waterMean,kMean,arc_length,Points:0,Points:1,Points:2
-0.011443,1.0153e-27,-0.00033197,0.99746,0.009294,0.9184,11.095,0,0.3184
-0.020964,2.1663e-27,-0.00060808,0.99753,0.0089783,0.9198,11.095,0,0.3198
-0.026642,3.5887e-27,-0.00077243,0.99773,0.0085386,0.9212,11.095,0,0.3212
-0.030999,4.9608e-27,-0.00089829,0.99804,0.0081741,0.9226,11.095,0,0.3226
-0.034697,6.3076e-27,-0.0010049,0.9984,0.0078472,0.924,11.095,0,0.324
-0.03752,8.0885e-27,-0.001084,0.99872,0.0075969,0.9254,11.095,0,0.3254
-0.040179,9.5905e-27,-0.0011585,0.99901,0.0073653,0.9268,11.095,0,0.3268
-0.042511,1.0535e-26,-0.0012238,0.99921,0.007171,0.9282,11.095,0,0.3282
-0.04461,1.1243e-26,-0.0012809,0.9993,0.0070067,0.9296,11.095,0,0.3296
-0.046592,1.1833e-26,-0.0013338,0.99935,0.0068573,0.931,11.095,0,0.331
-0.048299,1.3126e-26,-0.0013793,0.99935,0.0067459,0.9324,11.095,0,0.3324
-0.049931,1.5127e-26,-0.0014228,0.99937,0.0066455,0.9338,11.095,0,0.3338
-0.051413,1.8544e-26,-0.001462,0.9994,0.0065672,0.9352,11.095,0,0.3352
-0.052772,2.776e-26,-0.0014979,0.99945,0.0065083,0.9366,11.095,0,0.3366
-0.05407,3.9876e-26,-0.0015323,0.9995,0.0064593,0.938,11.095,0,0.338
-0.055212,5.0901e-26,-0.0015642,0.99953,0.0064386,0.9394,11.095,0,0.3394
-0.056308,5.9383e-26,-0.0015956,0.99954,0.0064275,0.9408,11.095,0,0.3408
-0.057311,6.2781e-26,-0.0016259,0.99952,0.0064357,0.9422,11.095,0,0.3422
-0.058227,6.5826e-26,-0.0016546,0.99942,0.0064632,0.9436,11.095,0,0.3436
-0.059098,6.8695e-26,-0.0016825,0.99929,0.0065005,0.945,11.095,0,0.345
-0.059841,7.0717e-26,-0.0017107,0.99885,0.0065676,0.9464,11.095,0,0.3464
-0.060543,7.2468e-26,-0.0017395,0.99818,0.0066456,0.9478,11.095,0,0.3478
-0.061165,7.3679e-26,-0.0017692,0.99704,0.0067453,0.9492,11.095,0,0.3492
-0.061705,7.4673e-26,-0.001799,0.99524,0.0068709,0.9506,11.095,0,0.3506
-0.062204,7.5558e-26,-0.0018287,0.99311,0.0070094,0.952,11.095,0,0.352
-0.062556,7.6669e-26,-0.0018604,0.99022,0.0071967,0.9534,11.095,0,0.3534
-0.062845,7.2804e-26,-0.0018938,0.98717,0.0074032,0.9548,11.095,0,0.3548
-0.06301,5.8989e-26,-0.0019308,0.98384,0.0076484,0.9562,11.095,0,0.3562
-0.063035,3.529e-26,-0.0019749,0.97985,0.0079306,0.9576,11.095,0,0.3576
-0.062989,6.6499e-27,-0.0020226,0.97552,0.0082313,0.959,11.095,0,0.359
-0.062747,-5.9823e-27,-0.0020814,0.96868,0.0085742,0.9604,11.095,0,0.3604
-0.062446,-1.3789e-26,-0.0021423,0.96055,0.0089293,0.9618,11.095,0,0.3618
-0.062027,-1.1946e-26,-0.0022074,0.94984,0.0093087,0.9632,11.095,0,0.3632
-0.061472,-1.0976e-26,-0.0022764,0.93666,0.0097177,0.9646,11.095,0,0.3646
-0.06085,-1.0442e-26,-0.0023474,0.92225,0.010142,0.966,11.095,0,0.366
-0.059995,-8.4642e-27,-0.0024244,0.90508,0.010615,0.9674,11.095,0,0.3674
-0.059081,-8.8422e-27,-0.002502,0.88714,0.011104,0.9688,11.095,0,0.3688
-0.058047,-1.3931e-26,-0.0025807,0.86763,0.011625,0.9702,11.095,0,0.3702
-0.056969,-1.9824e-26,-0.0026597,0.8457,0.012184,0.9716,11.095,0,0.3716
-0.055869,-2.6119e-26,-0.0027388,0.82254,0.01276,0.973,11.095,0,0.373
-0.054856,-2.5639e-26,-0.0028197,0.79656,0.013407,0.9744,11.095,0,0.3744
-0.053922,-2.5377e-26,-0.0028995,0.77159,0.014079,0.9758,11.095,0,0.3758
-0.053145,-2.5552e-26,-0.002977,0.74865,0.0148,0.9772,11.095,0,0.3772
-0.052565,-2.0525e-26,-0.0030517,0.72935,0.01555,0.9786,11.095,0,0.3786
-0.052082,-1.2897e-26,-0.0031249,0.71187,0.016315,0.98,11.095,0,0.38
-0.051716,-7.6708e-27,-0.0031977,0.69733,0.017072,0.9814,11.095,0,0.3814
-0.051323,-7.978e-27,-0.0032699,0.68294,0.017818,0.9828,11.095,0,0.3828
-0.050879,-1.9351e-26,-0.003341,0.66883,0.018543,0.9842,11.095,0,0.3842
-0.050422,-2.7223e-26,-0.0034079,0.65405,0.019256,0.9856,11.095,0,0.3856
-0.049958,-3.3343e-26,-0.0034728,0.63891,0.019964,0.987,11.095,0,0.387
-0.049574,-3.1163e-26,-0.003532,0.62209,0.020665,0.9884,11.095,0,0.3884
-0.049216,-2.5247e-26,-0.0035906,0.60487,0.02136,0.9898,11.095,0,0.3898
-0.048912,-1.1856e-26,-0.0036479,0.58686,0.022042,0.9912,11.095,0,0.3912
-0.048631,2.3119e-26,-0.0037084,0.56851,0.022711,0.9926,11.095,0,0.3926
-0.048361,6.8887e-26,-0.0037706,0.54999,0.023374,0.994,11.095,0,0.394
-0.048075,9.6349e-26,-0.0038405,0.53233,0.024033,0.9954,11.095,0,0.3954
-0.0478,1.176e-25,-0.0039149,0.51532,0.02469,0.9968,11.095,0,0.3968
-0.047548,1.2641e-25,-0.0039981,0.49962,0.025342,0.9982,11.095,0,0.3982
-0.047352,1.3807e-25,-0.0041021,0.48524,0.025978,0.9996,11.095,0,0.3996
-0.047184,1.5115e-25,-0.0042165,0.47151,0.026606,1.001,11.095,0,0.401
-0.046937,9.8573e-26,-0.0043609,0.46026,0.027197,1.0024,11.095,0,0.4024
-0.046588,4.0962e-26,-0.0045077,0.44959,0.02777,1.0038,11.095,0,0.4038
-0.046035,-2.6716e-26,-0.0046592,0.44007,0.028312,1.0052,11.095,0,0.4052
-0.045182,-4.4477e-26,-0.0048082,0.43012,0.028809,1.0066,11.095,0,0.4066
-0.04418,-3.728e-26,-0.0049557,0.41995,0.029285,1.008,11.095,0,0.408
-0.042695,-1.4912e-26,-0.0050985,0.40833,0.029692,1.0094,11.095,0,0.4094
-0.041091,0,-0.0052398,0.39683,0.030077,1.0108,11.095,0,0.4108
-0.039247,0,-0.0053778,0.38554,0.03042,1.0122,11.095,0,0.4122
-0.037247,0,-0.0055106,0.37504,0.030732,1.0136,11.095,0,0.4136
-0.035168,0,-0.0056406,0.36493,0.031029,1.015,11.095,0,0.415
-0.03292,0,-0.0057559,0.35667,0.031309,1.0164,11.095,0,0.4164
-0.030632,0,-0.0058622,0.3487,0.03159,1.0178,11.095,0,0.4178
-0.028264,0,-0.0059502,0.3413,0.031872,1.0192,11.095,0,0.4192
-0.025752,1.1586e-26,-0.0060039,0.33344,0.032163,1.0206,11.095,0,0.4206
-0.023167,2.8966e-26,-0.0060403,0.32536,0.032458,1.022,11.095,0,0.422
-0.020186,4.8556e-26,-0.0060181,0.31625,0.03279,1.0234,11.095,0,0.4234
-0.016956,5.5821e-26,-0.0059796,0.30683,0.033176,1.0248,11.095,0,0.4248
-0.013228,3.8434e-26,-0.0059088,0.29681,0.03367,1.0262,11.095,0,0.4262
-0.0085536,-6.0944e-27,-0.0058078,0.2867,0.034398,1.0276,11.095,0,0.4276
-0.0034066,-6.4196e-26,-0.0056917,0.27653,0.035242,1.029,11.095,0,0.429
0.0037199,-1.1822e-25,-0.005523,0.26554,0.036484,1.0304,11.095,0,0.4304
0.011538,-1.5042e-25,-0.0053386,0.25397,0.03784,1.0318,11.095,0,0.4318
0.02074,-1.3894e-25,-0.0051228,0.24125,0.039424,1.0332,11.095,0,0.4332
0.031164,-1.1905e-25,-0.0048839,0.22832,0.041133,1.0346,11.095,0,0.4346
0.0422,-9.4969e-26,-0.0046335,0.21529,0.042905,1.036,11.095,0,0.436
0.054792,-1.0167e-25,-0.0043583,0.20425,0.044589,1.0374,11.095,0,0.4374
0.067858,-1.077e-25,-0.0040689,0.19384,0.046167,1.0388,11.095,0,0.4388
0.081875,-1.1238e-25,-0.0037511,0.18468,0.047535,1.0402,11.095,0,0.4402
0.096583,-1.1323e-25,-0.0034113,0.17628,0.048579,1.0416,11.095,0,0.4416
0.11164,-1.1217e-25,-0.0030605,0.16824,0.049463,1.043,11.095,0,0.443
0.12678,-1.0765e-25,-0.0027499,0.16063,0.049781,1.0444,11.095,0,0.4444
0.14182,-1.0965e-25,-0.002453,0.15282,0.049972,1.0458,11.095,0,0.4458
0.15661,-1.2468e-25,-0.0021836,0.14465,0.04991,1.0472,11.095,0,0.4472
0.17095,-1.5092e-25,-0.0019113,0.13689,0.049733,1.0486,11.095,0,0.4486
0.18505,-1.8276e-25,-0.0016377,0.12933,0.049498,1.05,11.095,0,0.45
0.19786,-1.9582e-25,-0.0013761,0.12303,0.049099,1.0514,11.095,0,0.4514
0.21018,-2.039e-25,-0.00113,0.11696,0.048669,1.0528,11.095,0,0.4528
0.22149,-2.0202e-25,-0.00091514,0.11135,0.04818,1.0542,11.095,0,0.4542
0.2317,-2.002e-25,-0.00075309,0.1062,0.047707,1.0556,11.095,0,0.4556
0.24136,-1.9839e-25,-0.00061745,0.10127,0.047241,1.057,11.095,0,0.457
0.24989,-1.9632e-25,-0.00054437,0.09706,0.046807,1.0584,11.095,0,0.4584
0.25829,-1.7426e-25,-0.00047205,0.093086,0.046391,1.0598,11.095,0,0.4598
0.2664,-1.1221e-25,-0.00040126,0.08959,0.046014,1.0612,11.095,0,0.4612
0.27418,-3.14e-26,-0.00032635,0.086376,0.045716,1.0626,11.095,0,0.4626
0.2818,5.8795e-26,-0.00024938,0.083301,0.045458,1.064,11.095,0,0.464
0.28843,8.7227e-26,-0.00020283,0.080574,0.045309,1.0654,11.095,0,0.4654
0.29462,1.0604e-25,-0.00018493,0.077941,0.045179,1.0668,11.095,0,0.4668
0.29993,1.0562e-25,-0.00022431,0.075497,0.045089,1.0682,11.095,0,0.4682
0.30449,1.0586e-25,-0.0003338,0.073377,0.045006,1.0696,11.095,0,0.4696
0.30867,1.0642e-25,-0.00047834,0.071419,0.044929,1.071,11.095,0,0.471
0.31234,1.0406e-25,-0.00069623,0.069894,0.04481,1.0724,11.095,0,0.4724
0.31603,1.0066e-25,-0.00092227,0.068309,0.04467,1.0738,11.095,0,0.4738
0.31973,9.5174e-26,-0.0011646,0.066606,0.04449,1.0752,11.095,0,0.4752
0.32356,9.0701e-26,-0.0014074,0.064794,0.044285,1.0766,11.095,0,0.4766
0.32747,8.6733e-26,-0.0016505,0.062928,0.044067,1.078,11.095,0,0.478
0.33147,6.849e-26,-0.0018855,0.061004,0.043865,1.0794,11.095,0,0.4794
0.33544,5.0075e-26,-0.0021219,0.059009,0.043689,1.0808,11.095,0,0.4808
0.33932,3.1314e-26,-0.0023607,0.05687,0.043568,1.0822,11.095,0,0.4822
0.34293,2.4049e-26,-0.0026183,0.054706,0.043521,1.0836,11.095,0,0.4836
0.34641,2.2532e-26,-0.0028853,0.052528,0.043513,1.085,11.095,0,0.485
0.34929,2.4194e-26,-0.0031777,0.050599,0.043618,1.0864,11.095,0,0.4864
0.35197,2.6148e-26,-0.0034675,0.048763,0.043739,1.0878,11.095,0,0.4878
0.35424,2.8687e-26,-0.0037524,0.047113,0.043892,1.0892,11.095,0,0.4892
0.35618,2.9609e-26,-0.0040329,0.045489,0.043987,1.0906,11.095,0,0.4906
0.35796,2.9722e-26,-0.0043112,0.043878,0.044054,1.092,11.095,0,0.492
0.3594,2.7639e-26,-0.0046182,0.042255,0.044038,1.0934,11.095,0,0.4934
0.36077,2.5545e-26,-0.004927,0.040674,0.044025,1.0948,11.095,0,0.4948
0.36198,2.3429e-26,-0.0052394,0.039175,0.044021,1.0962,11.095,0,0.4962
0.3631,1.7864e-26,-0.0055412,0.037698,0.044038,1.0976,11.095,0,0.4976
0.36418,1.0575e-26,-0.0058378,0.036231,0.044066,1.099,11.095,0,0.499
0.36527,4.23e-27,-0.0061121,0.034812,0.044116,1.1004,11.095,0,0.5004
0.36637,0,-0.0063773,0.033446,0.044172,1.1018,11.095,0,0.5018
0.36746,0,-0.0066242,0.032187,0.044241,1.1032,11.095,0,0.5032
0.36844,0,-0.0068508,0.03093,0.04432,1.1046,11.095,0,0.5046
0.36936,0,-0.0070673,0.029675,0.044404,1.106,11.095,0,0.506
0.37009,0,-0.0072567,0.028387,0.044489,1.1074,11.095,0,0.5074
0.37083,0,-0.0074291,0.027097,0.044592,1.1088,11.095,0,0.5088
0.37159,0,-0.0075677,0.0258,0.044728,1.1102,11.095,0,0.5102
0.37238,0,-0.0076588,0.024529,0.04491,1.1116,11.095,0,0.5116
0.37319,0,-0.0077261,0.023271,0.045115,1.113,11.095,0,0.513
0.37393,0,-0.007751,0.022097,0.045348,1.1144,11.095,0,0.5144
0.37468,0,-0.0077633,0.020954,0.045587,1.1158,11.095,0,0.5158
0.37546,0,-0.0077503,0.019872,0.045838,1.1172,11.095,0,0.5172
0.3764,0,-0.0077221,0.018872,0.046072,1.1186,11.095,0,0.5186
0.37741,0,-0.0076863,0.017911,0.046297,1.12,11.095,0,0.52
0.37871,0,-0.0076446,0.017016,0.046476,1.1214,11.095,0,0.5214
0.38007,0,-0.0076026,0.016137,0.046638,1.1228,11.095,0,0.5228
0.38159,0,-0.0075601,0.01529,0.046767,1.1242,11.095,0,0.5242
0.3832,0,-0.0075211,0.014455,0.046859,1.1256,11.095,0,0.5256
0.38487,0,-0.0074838,0.013626,0.046932,1.127,11.095,0,0.527
0.3867,0,-0.0074578,0.012819,0.046967,1.1284,11.095,0,0.5284
0.38859,0,-0.0074364,0.012039,0.047,1.1298,11.095,0,0.5298
0.39061,0,-0.0074244,0.011314,0.047031,1.1312,11.095,0,0.5312
0.39275,0,-0.0074094,0.01067,0.047072,1.1326,11.095,0,0.5326
0.39495,0,-0.0073928,0.010067,0.04712,1.134,11.095,0,0.534
0.39722,0,-0.0073664,0.0095615,0.047176,1.1354,11.095,0,0.5354
0.39949,0,-0.0073387,0.0090753,0.047233,1.1368,11.095,0,0.5368
0.40178,0,-0.0073086,0.0086266,0.04729,1.1382,11.095,0,0.5382
0.40407,0,-0.0072782,0.0082125,0.047346,1.1396,11.095,0,0.5396
0.40635,0,-0.0072477,0.0078158,0.047401,1.141,11.095,0,0.541
0.4086,0,-0.0072087,0.0074585,0.047454,1.1424,11.095,0,0.5424
0.41084,0,-0.007167,0.007111,0.047508,1.1438,11.095,0,0.5438
0.41306,0,-0.0071202,0.0067831,0.04756,1.1452,11.095,0,0.5452
0.41522,0,-0.0070708,0.0064602,0.047612,1.1466,11.095,0,0.5466
0.41735,0,-0.0070201,0.0061397,0.047664,1.148,11.095,0,0.548
0.4194,0,-0.006973,0.0058121,0.047717,1.1494,11.095,0,0.5494
0.42145,0,-0.0069286,0.0054892,0.047768,1.1508,11.095,0,0.5508
0.42347,0,-0.0068895,0.0051759,0.047814,1.1522,11.095,0,0.5522
0.42549,0,-0.0068498,0.004895,0.047846,1.1536,11.095,0,0.5536
0.42751,0,-0.0068098,0.0046302,0.047871,1.155,11.095,0,0.555
0.42955,0,-0.0067823,0.0044319,0.047868,1.1564,11.095,0,0.5564
0.43158,0,-0.0067613,0.0042379,0.047856,1.1578,11.095,0,0.5578
0.43358,0,-0.0067534,0.0040525,0.047827,1.1592,11.095,0,0.5592
0.43552,0,-0.0067549,0.0038458,0.047781,1.1606,11.095,0,0.5606
0.43741,0,-0.0067612,0.0036284,0.047728,1.162,11.095,0,0.562
0.43917,0,-0.0067735,0.0033725,0.047652,1.1634,11.095,0,0.5634
0.44087,1.3851e-27,-0.0067877,0.0031092,0.047567,1.1648,11.095,0,0.5648
0.44248,5.5402e-27,-0.0068058,0.0028312,0.047466,1.1662,11.095,0,0.5662
0.444,9.079e-27,-0.0068342,0.0025947,0.047345,1.1676,11.095,0,0.5676
0.44548,1.231e-26,-0.0068679,0.0023792,0.047215,1.169,11.095,0,0.569
0.44682,8.1517e-27,-0.0069089,0.0022671,0.047056,1.1704,11.095,0,0.5704
0.44812,5.8107e-27,-0.0069513,0.0021717,0.046888,1.1718,11.095,0,0.5718
0.44932,7.1042e-27,-0.0069967,0.0021097,0.046705,1.1732,11.095,0,0.5732
0.4504,1.0771e-26,-0.007055,0.002048,0.046504,1.1746,11.095,0,0.5746
0.45142,1.5624e-26,-0.00712,0.0019863,0.046296,1.176,11.095,0,0.576
0.45221,1.1103e-26,-0.0072018,0.0019216,0.046063,1.1774,11.095,0,0.5774
0.45291,7.8834e-27,-0.0072888,0.001861,0.045825,1.1788,11.095,0,0.5788
0.45342,7.2631e-27,-0.007386,0.0018089,0.045576,1.1802,11.095,0,0.5802
0.45375,9.6142e-27,-0.0074907,0.0017585,0.045327,1.1816,11.095,0,0.5816
0.45398,1.3451e-26,-0.0075991,0.0017089,0.045078,1.183,11.095,0,0.583
0.45393,9.2158e-27,-0.0077228,0.00166,0.044838,1.1844,11.095,0,0.5844
0.4538,5.114e-27,-0.0078499,0.0016143,0.044604,1.1858,11.095,0,0.5858
0.45349,1.2786e-27,-0.0079838,0.0015752,0.044381,1.1872,11.095,0,0.5872
0.45299,0,-0.008126,0.0015419,0.044173,1.1886,11.095,0,0.5886
0.45239,-3.1415e-31,-0.0082724,0.0015114,0.043971,1.19,11.095,0,0.59
0.45154,-8.1217e-27,-0.0084373,0.0014827,0.043784,1.1914,11.095,0,0.5914
0.45063,-1.613e-26,-0.0086037,0.0014513,0.043598,1.1928,11.095,0,0.5928
0.44956,-2.3912e-26,-0.0087729,0.0014144,0.043417,1.1942,11.095,0,0.5942
0.44838,-2.1091e-26,-0.0089506,0.0013784,0.043238,1.1956,11.095,0,0.5956
0.44713,-1.2969e-26,-0.0091325,0.0013428,0.04306,1.197,11.095,0,0.597
0.44569,-1.4444e-26,-0.009331,0.0013109,0.042889,1.1984,11.095,0,0.5984
0.44419,-1.8746e-26,-0.0095333,0.0012776,0.042721,1.1998,11.095,0,0.5998
0.44256,-2.8703e-26,-0.0097428,0.0012417,0.042558,1.2012,11.095,0,0.6012
0.4408,-2.5853e-26,-0.0099614,0.0012056,0.042403,1.2026,11.095,0,0.6026
0.43899,-1.6597e-26,-0.010185,0.0011694,0.042252,1.204,11.095,0,0.604
0.43698,-1.673e-26,-0.010415,0.0011327,0.042109,1.2054,11.095,0,0.6054
0.43491,-1.9156e-26,-0.010647,0.0010964,0.041968,1.2068,11.095,0,0.6068
0.4327,-2.6172e-26,-0.010882,0.0010608,0.041831,1.2082,11.095,0,0.6082
0.43037,-2.178e-26,-0.011125,0.0010275,0.041696,1.2096,11.095,0,0.6096
0.42797,-1.1686e-26,-0.011371,0.00099537,0.04156,1.211,11.095,0,0.611
0.4254,-4.6743e-27,-0.011635,0.00096922,0.041419,1.2124,11.095,0,0.6124
0.42278,0,-0.011903,0.00094165,0.041275,1.2138,11.095,0,0.6138
0.42009,0,-0.01218,0.00091124,0.041125,1.2152,11.095,0,0.6152
0.41733,0,-0.012463,0.00087671,0.040971,1.2166,11.095,0,0.6166
0.41455,0,-0.01275,0.00084012,0.040814,1.218,11.095,0,0.618
0.41168,0,-0.013044,0.00081323,0.040653,1.2194,11.095,0,0.6194
0.40877,0,-0.013337,0.00078995,0.040491,1.2208,11.095,0,0.6208
0.40579,0,-0.01363,0.00077391,0.040326,1.2222,11.095,0,0.6222
0.40272,0,-0.013928,0.00075628,0.040159,1.2236,11.095,0,0.6236
0.3996,0,-0.014228,0.00073786,0.039991,1.225,11.095,0,0.625
0.39635,0,-0.014537,0.00071295,0.039819,1.2264,11.095,0,0.6264
0.39305,-3.5976e-27,-0.014847,0.00068811,0.039646,1.2278,11.095,0,0.6278
0.38968,-1.4391e-26,-0.01516,0.00066342,0.039471,1.2292,11.095,0,0.6292
0.38622,-2.4413e-26,-0.015471,0.00064144,0.039297,1.2306,11.095,0,0.6306
0.38272,-3.4049e-26,-0.015782,0.00062082,0.039124,1.232,11.095,0,0.632
0.37912,-2.3253e-26,-0.016096,0.0006042,0.038948,1.2334,11.095,0,0.6334
0.37548,-1.7002e-26,-0.016412,0.00058836,0.03877,1.2348,11.095,0,0.6348
0.37176,-1.9839e-26,-0.016731,0.0005741,0.038587,1.2362,11.095,0,0.6362
0.36797,-3.0689e-26,-0.017051,0.00055905,0.038399,1.2376,11.095,0,0.6376
0.36415,-4.5545e-26,-0.017372,0.00054362,0.038209,1.239,11.095,0,0.639
0.36025,-3.3078e-26,-0.017695,0.00052751,0.038008,1.2404,11.095,0,0.6404
0.35632,-2.5258e-26,-0.018017,0.00051187,0.037803,1.2418,11.095,0,0.6418
0.35237,-2.6734e-26,-0.018338,0.00049715,0.03759,1.2432,11.095,0,0.6432
0.3484,-3.9507e-26,-0.018664,0.00048345,0.037367,1.2446,11.095,0,0.6446
0.34442,-5.7929e-26,-0.018993,0.00047027,0.037141,1.246,11.095,0,0.646
0.34043,-6.2057e-26,-0.01933,0.00045936,0.036901,1.2474,11.095,0,0.6474
0.33644,-7.0347e-26,-0.019668,0.00044882,0.036656,1.2488,11.095,0,0.6488
0.33244,-8.6961e-26,-0.020007,0.00043903,0.036403,1.2502,11.095,0,0.6502
0.32843,-8.8248e-26,-0.02035,0.00042928,0.036145,1.2516,11.095,0,0.6516
0.32443,-8.1871e-26,-0.020694,0.00041957,0.035882,1.253,11.095,0,0.653
0.32043,-6.7002e-26,-0.021041,0.00041165,0.035612,1.2544,11.095,0,0.6544
0.31643,-6.4139e-26,-0.021388,0.00040436,0.035338,1.2558,11.095,0,0.6558
0.31244,-8.5289e-26,-0.021738,0.00039835,0.035058,1.2572,11.095,0,0.6572
0.30847,-1.0416e-25,-0.022094,0.00039253,0.034772,1.2586,11.095,0,0.6586
0.30451,-1.219e-25,-0.022452,0.0003868,0.034484,1.26,11.095,0,0.66
0.30056,-1.3286e-25,-0.02281,0.0003804,0.034191,1.2614,11.095,0,0.6614
0.29662,-1.3276e-25,-0.023168,0.00037411,0.033897,1.2628,11.095,0,0.6628
0.29269,-1.1053e-25,-0.023525,0.00036805,0.033601,1.2642,11.095,0,0.6642
0.28878,-8.1883e-26,-0.023883,0.00036286,0.033305,1.2656,11.095,0,0.6656
0.28488,-5.0033e-26,-0.024241,0.00035811,0.033007,1.267,11.095,0,0.667
0.28103,-7.6685e-26,-0.024603,0.00035351,0.032708,1.2684,11.095,0,0.6684
0.2772,-9.4938e-26,-0.024967,0.0003487,0.032409,1.2698,11.095,0,0.6698
0.2734,-9.6391e-26,-0.025339,0.0003435,0.032109,1.2712,11.095,0,0.6712
0.26963,-7.9302e-26,-0.025715,0.00033804,0.031811,1.2726,11.095,0,0.6726
0.26587,-5.2944e-26,-0.026091,0.00033245,0.031514,1.274,11.095,0,0.674
0.26214,-8.4188e-26,-0.026464,0.00032692,0.031219,1.2754,11.095,0,0.6754
0.25842,-1.1329e-25,-0.026838,0.00032156,0.030924,1.2768,11.095,0,0.6768
0.25472,-1.3809e-25,-0.027214,0.00031652,0.030632,1.2782,11.095,0,0.6782
0.25104,-1.4285e-25,-0.027594,0.00031264,0.030342,1.2796,11.095,0,0.6796
0.24738,-1.3757e-25,-0.027974,0.00030933,0.030054,1.281,11.095,0,0.681
0.24377,-1.4581e-25,-0.028356,0.00030661,0.029769,1.2824,11.095,0,0.6824
0.24017,-1.5201e-25,-0.028737,0.00030343,0.029486,1.2838,11.095,0,0.6838
0.23661,-1.5416e-25,-0.029118,0.00029935,0.029205,1.2852,11.095,0,0.6852
0.23308,-1.5208e-25,-0.029497,0.00029501,0.028927,1.2866,11.095,0,0.6866
0.22957,-1.4788e-25,-0.029876,0.00029055,0.028651,1.288,11.095,0,0.688
0.2261,-1.2969e-25,-0.030249,0.00028744,0.02838,1.2894,11.095,0,0.6894
0.22266,-1.0845e-25,-0.03062,0.00028466,0.02811,1.2908,11.095,0,0.6908
0.21925,-8.1113e-26,-0.03099,0.00028254,0.027843,1.2922,11.095,0,0.6922
0.21588,-8.2663e-26,-0.031355,0.00028011,0.02758,1.2936,11.095,0,0.6936
0.21252,-9.8654e-26,-0.031717,0.00027752,0.027319,1.295,11.095,0,0.695
0.20923,-1.0613e-25,-0.032071,0.00027401,0.027063,1.2964,11.095,0,0.6964
0.20595,-1.0312e-25,-0.032425,0.00027039,0.026808,1.2978,11.095,0,0.6978
0.20271,-7.9116e-26,-0.032778,0.00026658,0.026558,1.2992,11.095,0,0.6992
0.1995,-8.4365e-26,-0.033128,0.00026293,0.026313,1.3006,11.095,0,0.7006
0.19631,-1.0424e-25,-0.033476,0.00025935,0.02607,1.302,11.095,0,0.702
0.19316,-1.3929e-25,-0.033814,0.00025607,0.025834,1.3034,11.095,0,0.7034
0.19002,-1.6188e-25,-0.03415,0.00025305,0.0256,1.3048,11.095,0,0.7048
0.18691,-1.5954e-25,-0.03448,0.0002505,0.02537,1.3062,11.095,0,0.7062
0.18383,-1.3492e-25,-0.034807,0.00024779,0.025145,1.3076,11.095,0,0.7076
0.18076,-9.915e-26,-0.035134,0.00024501,0.024922,1.309,11.095,0,0.709
0.17775,-8.2091e-26,-0.035459,0.0002421,0.024706,1.3104,11.095,0,0.7104
0.17477,-7.9648e-26,-0.035781,0.0002395,0.024491,1.3118,11.095,0,0.7118
0.17183,-1.0643e-25,-0.036099,0.00023755,0.024282,1.3132,11.095,0,0.7132
0.16894,-1.1036e-25,-0.036413,0.00023551,0.024076,1.3146,11.095,0,0.7146
0.16607,-1.0286e-25,-0.036726,0.00023344,0.023874,1.316,11.095,0,0.716
0.16327,-8.3827e-26,-0.037034,0.00023109,0.023678,1.3174,11.095,0,0.7174
0.16049,-7.8906e-26,-0.03734,0.00022912,0.023485,1.3188,11.095,0,0.7188
0.15774,-1.0221e-25,-0.037642,0.00022791,0.023298,1.3202,11.095,0,0.7202
0.15503,-1.2162e-25,-0.037944,0.00022673,0.023116,1.3216,11.095,0,0.7216
0.15233,-1.3908e-25,-0.038245,0.00022557,0.022937,1.323,11.095,0,0.723
0.14969,-1.4871e-25,-0.038546,0.00022289,0.022771,1.3244,11.095,0,0.7244
0.14707,-1.4684e-25,-0.038844,0.0002199,0.022604,1.3258,11.095,0,0.7258
0.14448,-1.2197e-25,-0.039139,0.00021627,0.022438,1.3272,11.095,0,0.7272
0.14193,-9.1854e-26,-0.039437,0.00021292,0.022268,1.3286,11.095,0,0.7286
0.1394,-5.9122e-26,-0.039736,0.0002097,0.022097,1.33,11.095,0,0.73
0.13691,-9.2693e-26,-0.040034,0.0002068,0.021936,1.3314,11.095,0,0.7314
0.13443,-1.1443e-25,-0.04033,0.00020381,0.021778,1.3328,11.095,0,0.7328
0.13198,-1.1251e-25,-0.040623,0.00020062,0.021624,1.3342,11.095,0,0.7342
0.12956,-8.7933e-26,-0.040914,0.00019782,0.021473,1.3356,11.095,0,0.7356
0.12714,-5.2024e-26,-0.041206,0.00019521,0.021324,1.337,11.095,0,0.737
0.12479,-8.0258e-26,-0.041493,0.00019333,0.021175,1.3384,11.095,0,0.7384
0.12246,-1.0689e-25,-0.041779,0.00019151,0.021028,1.3398,11.095,0,0.7398
0.12017,-1.3031e-25,-0.042065,0.00018977,0.020881,1.3412,11.095,0,0.7412
0.11793,-1.3486e-25,-0.042347,0.00018762,0.020736,1.3426,11.095,0,0.7426
0.11571,-1.2998e-25,-0.042628,0.00018527,0.020591,1.344,11.095,0,0.744
0.11354,-1.3721e-25,-0.042906,0.00018238,0.02045,1.3454,11.095,0,0.7454
0.11137,-1.4086e-25,-0.043183,0.00017949,0.020309,1.3468,11.095,0,0.7468
0.10923,-1.3733e-25,-0.043458,0.00017657,0.020169,1.3482,11.095,0,0.7482
0.10711,-1.2852e-25,-0.043729,0.00017354,0.020029,1.3496,11.095,0,0.7496
0.10499,-1.1706e-25,-0.043999,0.00017045,0.019889,1.351,11.095,0,0.751
0.10292,-1.0111e-25,-0.04427,0.00016776,0.019748,1.3524,11.095,0,0.7524
0.10085,-8.3516e-26,-0.044541,0.00016533,0.019607,1.3538,11.095,0,0.7538
0.098802,-6.262e-26,-0.044811,0.00016341,0.019466,1.3552,11.095,0,0.7552
0.096773,-6.2631e-26,-0.04508,0.00016157,0.019325,1.3566,11.095,0,0.7566
0.094754,-7.3095e-26,-0.045348,0.00015977,0.019184,1.358,11.095,0,0.758
0.092768,-7.7201e-26,-0.045614,0.00015796,0.019044,1.3594,11.095,0,0.7594
0.090798,-7.3567e-26,-0.04588,0.00015598,0.018904,1.3608,11.095,0,0.7608
0.08886,-5.4454e-26,-0.046146,0.00015366,0.018766,1.3622,11.095,0,0.7622
0.086952,-5.5292e-26,-0.046412,0.00015087,0.018628,1.3636,11.095,0,0.7636
0.085059,-6.6106e-26,-0.046678,0.00014785,0.018491,1.365,11.095,0,0.765
0.083191,-8.6873e-26,-0.046944,0.0001447,0.018355,1.3664,11.095,0,0.7664
0.081331,-1.0029e-25,-0.047209,0.0001417,0.018219,1.3678,11.095,0,0.7678
0.079484,-9.9006e-26,-0.047473,0.00013898,0.018083,1.3692,11.095,0,0.7692
0.077655,-8.3892e-26,-0.047735,0.00013668,0.017947,1.3706,11.095,0,0.7706
0.075834,-6.1862e-26,-0.047997,0.00013461,0.017811,1.372,11.095,0,0.772
0.074048,-4.8081e-26,-0.048254,0.00013272,0.017676,1.3734,11.095,0,0.7734
0.072273,-4.2043e-26,-0.048509,0.00013086,0.01754,1.3748,11.095,0,0.7748
0.07052,-5.149e-26,-0.048761,0.00012904,0.017405,1.3762,11.095,0,0.7762
0.068789,-5.0811e-26,-0.049013,0.00012695,0.017269,1.3776,11.095,0,0.7776
0.067067,-4.507e-26,-0.049264,0.00012474,0.017134,1.379,11.095,0,0.779
0.065375,-3.5589e-26,-0.049511,0.00012202,0.016998,1.3804,11.095,0,0.7804
0.063697,-3.2331e-26,-0.049756,0.00011936,0.016864,1.3818,11.095,0,0.7818
0.062045,-4.1515e-26,-0.049999,0.00011683,0.01673,1.3832,11.095,0,0.7832
0.060422,-4.8091e-26,-0.05024,0.00011463,0.016597,1.3846,11.095,0,0.7846
0.058813,-5.3361e-26,-0.050481,0.00011259,0.016465,1.386,11.095,0,0.786
0.057245,-5.2467e-26,-0.050716,0.00011087,0.016334,1.3874,11.095,0,0.7874
0.055691,-4.8067e-26,-0.05095,0.00010924,0.016204,1.3888,11.095,0,0.7888
0.054168,-3.6653e-26,-0.05118,0.00010779,0.016076,1.3902,11.095,0,0.7902
0.052675,-2.511e-26,-0.051409,0.0001062,0.015949,1.3916,11.095,0,0.7916
0.051198,-1.3504e-26,-0.051636,0.00010454,0.015823,1.393,11.095,0,0.793
0.049761,-2.0878e-26,-0.051862,0.00010246,0.015699,1.3944,11.095,0,0.7944
0.048338,-2.7143e-26,-0.052086,0.00010041,0.015577,1.3958,11.095,0,0.7958
0.046942,-3.1191e-26,-0.052307,9.8406e-05,0.015456,1.3972,11.095,0,0.7972
0.045576,-3.036e-26,-0.052524,9.6457e-05,0.015338,1.3986,11.095,0,0.7986
0.044226,-2.7088e-26,-0.05274,9.4535e-05,0.01522,1.4,11.095,0,0.8


==> images/plunging/tables/line_5_devolder_tke_kwsst.csv <==
k,z
0.0006201550387596923, 0.3180327868852458
0.0017054263565891483, 0.32131147540983596
0.002790697674418606, 0.32568306010928955
0.0040310077519379855, 0.33224043715846985
0.005271317829457365, 0.3387978142076502
0.006511627906976746, 0.3453551912568305
0.008217054263565893, 0.3519125683060108
0.00992248062015504, 0.3628415300546447
0.01162790697674419, 0.3704918032786884
0.013333333333333336, 0.3825136612021857
0.013178294573643414, 0.39453551912568297
0.010697674418604652, 0.40655737704918027
0.007751937984496124, 0.41639344262295075
0.004651162790697678, 0.4251366120218578
0.002635658914728684, 0.43387978142076494
0.0009302325581395359, 0.4437158469945354
0, 0.4546448087431693


==> images/plunging/tables/line_5_devolder_vel_kwsst.csv <==
u,z
-0.006557377049180357, 0.31847826086956516
-0.036065573770491854, 0.31847826086956516
-0.06229508196721312, 0.31847826086956516
-0.09180327868852461, 0.31847826086956516
-0.11147540983606558, 0.3195652173913042
-0.14754098360655737, 0.3206521739130434
-0.1639344262295082, 0.3304347826086955
-0.15409836065573773, 0.33913043478260857
-0.1278688524590164, 0.3478260869565216
-0.09836065573770497, 0.36195652173913034
-0.06885245901639347, 0.36956521739130427
-0.029508196721311553, 0.3771739130434782
0.02295081967213114, 0.38260869565217387
0.06557377049180324, 0.38695652173913037
0.11147540983606552, 0.3956521739130434
0.1442622950819672, 0.40326086956521734
0.16065573770491792, 0.41521739130434776
0.13114754098360648, 0.42391304347826075
0.09508196721311468, 0.42934782608695643
0.06885245901639347, 0.43695652173913035
0.03606557377049174, 0.44347826086956516
0.00983606557377048, 0.4554347826086955
0.0032786885245900677, 0.4728260869565216
0, 0.48804347826086947
0, 0.5032608695652173
0, 0.5206521739130434
0, 0.5369565217391303
0, 0.5532608695652173
-0.0032786885245901787, 0.5717391304347825
0, 0.592391304347826


==> images/plunging/tables/line_5_exp.csv <==
k,z
0.00592, 0.3345935727788279
0.00608, 0.34366729678638935
0.00608, 0.34933837429111525
0.006399999999999998, 0.353875236294896
0.007039999999999999, 0.36068052930056704
0.0072, 0.3652173913043477
0.007520000000000001, 0.3697542533081285
0.008159999999999999, 0.3754253308128544


==> images/plunging/tables/line_5_exp_vel.csv <==
u,z
-0.07008547008547011, 0.3300497368293978
-0.07350427350427352, 0.34023854362837413
-0.07350427350427352, 0.349278091650973
-0.07350427350427352, 0.36170747018204646
-0.07350427350427352, 0.3707470182046453
-0.07008547008547011, 0.37524747694239213
-0.011965811965811979, 0.3771790042976484
0.029059829059829012, 0.3848568255347916
0.07008547008547006, 0.39366459027475975
0.07350427350427347, 0.40494471002945576
0.07350427350427347, 0.4094644840407552


==> images/spilling/tables/line_1.csv <==
UMean:0,UMean:1,UMean:2,alpha.waterMean,kMean,arc_length,Points:0,Points:1,Points:2
0.00075228,9.7106e-29,2.8739e-05,1,0.006151,0.22803,7.975,-0.0062,0.228
0.0070712,9.1276e-28,0.00027014,1,0.0058429,0.22923,7.975,-0.00618,0.2292
0.011305,1.4852e-27,0.00045206,1,0.0054983,0.23043,7.975,-0.00616,0.2304
0.0056787,9.0785e-28,0.00035282,1,0.0049806,0.23163,7.975,-0.00614,0.2316
0.00035845,4.0854e-28,0.00026926,1,0.0045002,0.23283,7.975,-0.00612,0.2328
-0.0039396,1.7022e-28,0.00023814,1,0.0041446,0.23403,7.975,-0.0061,0.234
-0.0080848,0,0.00021211,1,0.0038199,0.23523,7.975,-0.00608,0.2352
-0.011848,0,0.00019885,1,0.0035726,0.23643,7.975,-0.00606,0.2364
-0.015518,0,0.00019148,1,0.0033511,0.23763,7.975,-0.00604,0.2376
-0.01901,0,0.00019549,1,0.0031791,0.23883,7.975,-0.00602,0.2388
-0.022442,0,0.0002023,1,0.0030282,0.24003,7.975,-0.006,0.24
-0.025783,0,0.00021335,1,0.0029094,0.24123,7.975,-0.00598,0.2412
-0.029086,0,0.00022786,1,0.0028081,0.24243,7.975,-0.00596,0.2424
-0.032342,0,0.00024655,1,0.0027281,0.24363,7.975,-0.00594,0.2436
-0.035546,0,0.00026902,1,0.0026611,0.24483,7.975,-0.00592,0.2448
-0.038699,0,0.00029512,0.99999,0.0026068,0.24603,7.975,-0.0059,0.246
-0.041786,0,0.00032318,0.99999,0.0025609,0.24723,7.975,-0.00588,0.2472
-0.044822,0,0.00035274,0.99998,0.0025215,0.24843,7.975,-0.00586,0.2484
-0.04778,0,0.00038487,0.99995,0.0024871,0.24963,7.975,-0.00584,0.2496
-0.050691,0,0.0004186,0.9999,0.0024559,0.25083,7.975,-0.00582,0.2508
-0.053505,0,0.00045532,0.99981,0.0024277,0.25204,7.975,-0.0058,0.252
-0.056272,0,0.0004935,0.9997,0.002401,0.25324,7.975,-0.00578,0.2532
-0.058922,0,0.00053452,0.99955,0.002376,0.25444,7.975,-0.00576,0.2544
-0.061529,0,0.00057659,0.99939,0.0023518,0.25564,7.975,-0.00574,0.2556
-0.064004,0,0.00062163,0.9992,0.0023287,0.25684,7.975,-0.00572,0.2568
-0.066442,0,0.00066749,0.99902,0.0023061,0.25804,7.975,-0.0057,0.258
-0.068734,0,0.00071606,0.99885,0.0022846,0.25924,7.975,-0.00568,0.2592
-0.070997,0,0.00076513,0.99868,0.0022633,0.26044,7.975,-0.00566,0.2604
-0.073101,0,0.00081652,0.99857,0.0022434,0.26164,7.975,-0.00564,0.2616
-0.075185,0,0.00086817,0.99847,0.0022236,0.26284,7.975,-0.00562,0.2628
-0.077095,0,0.00092155,0.99838,0.0022056,0.26404,7.975,-0.0056,0.264
-0.078995,0,0.00097503,0.99829,0.0021876,0.26524,7.975,-0.00558,0.2652
-0.080713,0,0.00103,0.99822,0.0021717,0.26644,7.975,-0.00556,0.2664
-0.08242,0,0.001085,0.99815,0.002156,0.26764,7.975,-0.00554,0.2676
-0.083961,0,0.0011415,0.99811,0.0021426,0.26884,7.975,-0.00552,0.2688
-0.085482,0,0.0011982,0.99807,0.0021295,0.27004,7.975,-0.0055,0.27
-0.086857,0,0.0012562,0.99799,0.002119,0.27124,7.975,-0.00548,0.2712
-0.088203,0,0.0013144,0.99789,0.0021091,0.27244,7.975,-0.00546,0.2724
-0.08942,0,0.0013733,0.99775,0.0021019,0.27364,7.975,-0.00544,0.2736
-0.090603,0,0.0014323,0.99759,0.0020957,0.27484,7.975,-0.00542,0.2748
-0.091675,0,0.0014915,0.99741,0.0020925,0.27604,7.975,-0.0054,0.276
-0.092708,0,0.0015507,0.99722,0.0020905,0.27724,7.975,-0.00538,0.2772
-0.093647,0,0.0016099,0.99703,0.0020915,0.27844,7.975,-0.00536,0.2784
-0.094542,0,0.0016689,0.99684,0.002094,0.27964,7.975,-0.00534,0.2796
-0.095352,0,0.0017274,0.99665,0.0020992,0.28084,7.975,-0.00532,0.2808
-0.096111,0,0.0017855,0.99648,0.002106,0.28204,7.975,-0.0053,0.282
-0.096791,0,0.0018431,0.99634,0.0021151,0.28324,7.975,-0.00528,0.2832
-0.097414,0,0.0018998,0.99626,0.0021258,0.28444,7.975,-0.00526,0.2844
-0.097967,0,0.0019555,0.99627,0.0021388,0.28564,7.975,-0.00524,0.2856
-0.098458,0,0.0020099,0.99632,0.0021538,0.28684,7.975,-0.00522,0.2868
-0.098889,0,0.0020632,0.99643,0.0021708,0.28804,7.975,-0.0052,0.288
-0.099251,0,0.0021155,0.9965,0.0021902,0.28924,7.975,-0.00518,0.2892
-0.099558,0,0.0021669,0.99653,0.0022113,0.29044,7.975,-0.00516,0.2904
-0.099792,0,0.0022169,0.99645,0.0022351,0.29164,7.975,-0.00514,0.2916
-0.099981,0,0.0022661,0.9963,0.0022605,0.29284,7.975,-0.00512,0.2928
-0.1001,0,0.0023131,0.9961,0.0022892,0.29404,7.975,-0.0051,0.294
-0.10017,0,0.0023593,0.99587,0.0023195,0.29524,7.975,-0.00508,0.2952
-0.10018,0,0.0024019,0.99572,0.0023533,0.29644,7.975,-0.00506,0.2964
-0.10015,0,0.0024432,0.9956,0.0023883,0.29764,7.975,-0.00504,0.2976
-0.10003,0,0.0024797,0.99553,0.0024266,0.29884,7.975,-0.00502,0.2988
-0.099898,0,0.0025149,0.99548,0.0024657,0.30004,7.975,-0.005,0.3
-0.099669,-2.5584e-27,0.002546,0.99535,0.002508,0.30124,7.975,-0.00498,0.3012
-0.099422,-5.5995e-27,0.0025763,0.9952,0.0025508,0.30244,7.975,-0.00496,0.3024
-0.099077,-8.6949e-27,0.002602,0.995,0.0025968,0.30364,7.975,-0.00494,0.3036
-0.09872,-1.1797e-26,0.0026271,0.9948,0.0026431,0.30484,7.975,-0.00492,0.3048
-0.098262,-1.2061e-26,0.0026472,0.99471,0.0026925,0.30604,7.975,-0.0049,0.306
-0.097798,-1.2182e-26,0.0026671,0.99463,0.0027421,0.30724,7.975,-0.00488,0.3072
-0.097227,-1.2244e-26,0.0026831,0.9947,0.0027946,0.30844,7.975,-0.00486,0.3084
-0.09665,-1.2303e-26,0.0026989,0.99478,0.0028474,0.30964,7.975,-0.00484,0.3096
-0.095975,-1.2327e-26,0.0027104,0.99491,0.0029027,0.31084,7.975,-0.00482,0.3108
-0.095289,-1.2354e-26,0.0027213,0.99503,0.0029583,0.31204,7.975,-0.0048,0.312
-0.094517,-1.2407e-26,0.0027281,0.9951,0.0030161,0.31324,7.975,-0.00478,0.3132
-0.093728,-1.247e-26,0.0027341,0.99515,0.0030743,0.31444,7.975,-0.00476,0.3144
-0.092862,-1.258e-26,0.0027364,0.99515,0.0031345,0.31564,7.975,-0.00474,0.3156
-0.091976,-1.2704e-26,0.0027377,0.99513,0.0031952,0.31684,7.975,-0.00472,0.3168
-0.091023,-1.287e-26,0.0027353,0.99508,0.0032578,0.31804,7.975,-0.0047,0.318
-0.090047,-1.3039e-26,0.0027316,0.99503,0.0033211,0.31924,7.975,-0.00468,0.3192
-0.089013,-1.3214e-26,0.0027246,0.99499,0.003386,0.32044,7.975,-0.00466,0.3204
-0.087952,-1.3381e-26,0.0027163,0.99499,0.0034518,0.32164,7.975,-0.00464,0.3216
-0.086839,-1.3533e-26,0.0027053,0.99506,0.003519,0.32284,7.975,-0.00462,0.3228
-0.085695,-1.3678e-26,0.0026931,0.99518,0.003587,0.32405,7.975,-0.0046,0.324
-0.084504,-1.3815e-26,0.0026789,0.99536,0.0036562,0.32525,7.975,-0.00458,0.3252
-0.083279,-1.3961e-26,0.0026633,0.99553,0.0037264,0.32645,7.975,-0.00456,0.3264
-0.082012,-1.4117e-26,0.0026461,0.9957,0.0037976,0.32765,7.975,-0.00454,0.3276
-0.080712,-1.236e-26,0.0026274,0.99584,0.0038697,0.32885,7.975,-0.00452,0.3288
-0.079378,-8.75e-27,0.0026074,0.99595,0.0039427,0.33005,7.975,-0.0045,0.33
-0.078009,-5.095e-27,0.0025857,0.99602,0.0040167,0.33125,7.975,-0.00448,0.3312
-0.076613,-1.4055e-27,0.0025628,0.99608,0.0040916,0.33245,7.975,-0.00446,0.3324
-0.075182,0,0.0025381,0.99612,0.0041675,0.33365,7.975,-0.00444,0.3336
-0.073729,0,0.0025123,0.99615,0.0042441,0.33485,7.975,-0.00442,0.3348
-0.072243,0,0.0024845,0.99617,0.0043219,0.33605,7.975,-0.0044,0.336
-0.070741,0,0.0024556,0.99618,0.0044002,0.33725,7.975,-0.00438,0.3372
-0.069208,2.7645e-27,0.0024244,0.99619,0.0044797,0.33845,7.975,-0.00436,0.3384
-0.067662,6.5505e-27,0.0023924,0.99621,0.0045596,0.33965,7.975,-0.00434,0.3396
-0.066087,1.0412e-26,0.0023578,0.99622,0.0046408,0.34085,7.975,-0.00432,0.3408
-0.064504,1.4293e-26,0.0023225,0.99623,0.0047223,0.34205,7.975,-0.0043,0.342
-0.062892,1.1724e-26,0.0022845,0.99625,0.0048051,0.34325,7.975,-0.00428,0.3432
-0.061274,7.9385e-27,0.0022461,0.99626,0.0048881,0.34445,7.975,-0.00426,0.3444
-0.059629,7.6953e-27,0.002205,0.99627,0.0049724,0.34565,7.975,-0.00424,0.3456
-0.05798,7.8595e-27,0.0021637,0.99628,0.0050568,0.34685,7.975,-0.00422,0.3468
-0.056308,1.1835e-26,0.0021197,0.99629,0.0051425,0.34805,7.975,-0.0042,0.348
-0.054635,1.5936e-26,0.0020756,0.99629,0.0052282,0.34925,7.975,-0.00418,0.3492
-0.052945,1.189e-26,0.0020289,0.99634,0.005315,0.35045,7.975,-0.00416,0.3504
-0.051255,8.1153e-27,0.001982,0.99639,0.0054019,0.35165,7.975,-0.00414,0.3516
-0.049556,8.3313e-27,0.0019328,0.99646,0.0054896,0.35285,7.975,-0.00412,0.3528
-0.047858,9.0614e-27,0.0018834,0.99654,0.0055774,0.35405,7.975,-0.0041,0.354
-0.046158,1.3595e-26,0.0018319,0.99661,0.0056658,0.35525,7.975,-0.00408,0.3552
-0.044459,1.6572e-26,0.00178,0.99667,0.0057544,0.35645,7.975,-0.00406,0.3564
-0.042766,1.219e-26,0.0017263,0.9967,0.0058434,0.35765,7.975,-0.00404,0.3576
-0.041075,8.889e-27,0.0016721,0.99671,0.0059326,0.35885,7.975,-0.00402,0.3588
-0.039395,9.2042e-27,0.0016163,0.99668,0.0060222,0.36005,7.975,-0.004,0.36
-0.03772,1.0879e-26,0.0015599,0.99666,0.006112,0.36125,7.975,-0.00398,0.3612
-0.036058,1.5953e-26,0.001502,0.99665,0.0062021,0.36245,7.975,-0.00396,0.3624
-0.034404,1.9591e-26,0.0014433,0.99666,0.0062925,0.36365,7.975,-0.00394,0.3636
-0.032765,2.0459e-26,0.0013831,0.99673,0.0063833,0.36485,7.975,-0.00392,0.3648
-0.031136,2.3568e-26,0.0013219,0.99673,0.0064746,0.36605,7.975,-0.0039,0.366
-0.029523,3.0083e-26,0.0012592,0.99665,0.0065666,0.36725,7.975,-0.00388,0.3672
-0.027923,3.6351e-26,0.001195,0.99557,0.0066596,0.36845,7.975,-0.00386,0.3684
-0.026339,4.2322e-26,0.001129,0.99328,0.0067539,0.36965,7.975,-0.00384,0.3696
-0.024765,3.913e-26,0.0010612,0.98611,0.0068513,0.37085,7.975,-0.00382,0.3708
-0.0232,2.7061e-26,0.0009916,0.97419,0.0069516,0.37205,7.975,-0.0038,0.372
-0.02161,1.831e-26,0.00092109,0.9526,0.007064,0.37325,7.975,-0.00378,0.3732
-0.019999,1.2128e-26,0.00084984,0.92351,0.0071857,0.37445,7.975,-0.00376,0.3744
-0.018166,1.3438e-26,0.00078,0.88709,0.0073759,0.37565,7.975,-0.00374,0.3756
-0.016197,1.9358e-26,0.00071103,0.84617,0.0076084,0.37685,7.975,-0.00372,0.3768
-0.012614,8.4941e-27,0.00065593,0.80543,0.0083857,0.37805,7.975,-0.0037,0.378
-0.0082532,-1.0466e-26,0.00060752,0.76478,0.0094257,0.37925,7.975,-0.00368,0.3792
0.0036557,-2.2828e-26,0.00057722,0.72724,0.012919,0.38045,7.975,-0.00366,0.3804
0.018354,-3.2752e-26,0.00055359,0.69085,0.017319,0.38165,7.975,-0.00364,0.3816
0.047169,-2.4522e-26,0.00045072,0.65667,0.024308,0.38285,7.975,-0.00362,0.3828
0.079834,-1.1341e-26,0.00032623,0.62309,0.032004,0.38405,7.975,-0.0036,0.384
0.12332,-1.5802e-26,4.5187e-05,0.59151,0.037178,0.38525,7.975,-0.00358,0.3852
0.16885,-2.3592e-26,-0.00026539,0.56031,0.041877,0.38645,7.975,-0.00356,0.3864
0.21313,-4.7182e-26,-0.00065868,0.5316,0.041362,0.38765,7.975,-0.00354,0.3876
0.25727,-7.2589e-26,-0.0010615,0.50318,0.040247,0.38885,7.975,-0.00352,0.3888
0.29149,-6.0985e-26,-0.0014633,0.47819,0.037775,0.39005,7.975,-0.0035,0.39
0.32515,-4.7257e-26,-0.0018649,0.45341,0.035247,0.39125,7.975,-0.00348,0.3912
0.35043,8.782e-28,-0.0022613,0.43328,0.034201,0.39245,7.975,-0.00346,0.3924
0.3755,4.5984e-26,-0.0026586,0.41342,0.033219,0.39365,7.975,-0.00344,0.3936
0.39737,4.6454e-26,-0.00307,0.39762,0.033171,0.39485,7.975,-0.00342,0.3948
0.41912,4.6777e-26,-0.0034818,0.38216,0.033162,0.39606,7.975,-0.0034,0.396
0.43988,4.6019e-26,-0.0038971,0.36921,0.03345,0.39726,7.975,-0.00338,0.3972
0.46057,4.8652e-26,-0.00431,0.35655,0.033754,0.39846,7.975,-0.00336,0.3984
0.48094,6.7313e-26,-0.0047117,0.34528,0.034141,0.39966,7.975,-0.00334,0.3996
0.50127,8.1617e-26,-0.005106,0.33421,0.034522,0.40086,7.975,-0.00332,0.4008
0.52144,8.1347e-26,-0.0054756,0.32383,0.034884,0.40206,7.975,-0.0033,0.402
0.54155,8.2059e-26,-0.0058412,0.31374,0.03522,0.40326,7.975,-0.00328,0.4032
0.56153,8.5228e-26,-0.0061967,0.3044,0.035493,0.40446,7.975,-0.00326,0.4044
0.58145,8.7253e-26,-0.0065542,0.29563,0.035728,0.40566,7.975,-0.00324,0.4056
0.60124,8.707e-26,-0.0069156,0.28798,0.035892,0.40686,7.975,-0.00322,0.4068
0.62076,8.4946e-26,-0.0072727,0.28085,0.036007,0.40806,7.975,-0.0032,0.408
0.63985,7.9872e-26,-0.0076232,0.27452,0.036047,0.40926,7.975,-0.00318,0.4092
0.65835,5.6524e-26,-0.0079632,0.2684,0.036032,0.41046,7.975,-0.00316,0.4104
0.67615,1.1056e-26,-0.0082905,0.26254,0.035952,0.41166,7.975,-0.00314,0.4116
0.69328,-3.0884e-26,-0.008608,0.25667,0.035831,0.41286,7.975,-0.00312,0.4128
0.70976,-6.9407e-26,-0.008916,0.25081,0.035671,0.41406,7.975,-0.0031,0.414
0.72564,-8.5128e-26,-0.0092259,0.24502,0.035494,0.41526,7.975,-0.00308,0.4152
0.74105,-8.3186e-26,-0.0095371,0.23928,0.035304,0.41646,7.975,-0.00306,0.4164
0.75578,-8.5114e-26,-0.0098609,0.23383,0.035128,0.41766,7.975,-0.00304,0.4176
0.77009,-8.9421e-26,-0.010193,0.22856,0.034962,0.41886,7.975,-0.00302,0.4188
0.78351,-7.7426e-26,-0.010534,0.22368,0.034848,0.42006,7.975,-0.003,0.42
0.7965,-5.7567e-26,-0.010879,0.21899,0.034759,0.42126,7.975,-0.00298,0.4212
0.80845,-1.9886e-27,-0.011236,0.21462,0.034748,0.42246,7.975,-0.00296,0.4224
0.82001,6.6786e-26,-0.011597,0.21036,0.034767,0.42366,7.975,-0.00294,0.4236
0.83042,1.2409e-25,-0.011967,0.20618,0.034869,0.42486,7.975,-0.00292,0.4248
0.84051,1.7826e-25,-0.012339,0.20202,0.034994,0.42606,7.975,-0.0029,0.426
0.84933,1.7475e-25,-0.012706,0.19783,0.035197,0.42726,7.975,-0.00288,0.4272
0.85791,1.6035e-25,-0.013072,0.19363,0.035414,0.42846,7.975,-0.00286,0.4284
0.86516,1.6383e-25,-0.013431,0.18951,0.035688,0.42966,7.975,-0.00284,0.4296
0.87226,1.6937e-25,-0.013788,0.1854,0.035969,0.43086,7.975,-0.00282,0.4308
0.87804,1.7036e-25,-0.014131,0.18154,0.036286,0.43206,7.975,-0.0028,0.432
0.88374,1.7092e-25,-0.014473,0.17768,0.036604,0.43326,7.975,-0.00278,0.4332
0.88815,1.4596e-25,-0.014797,0.174,0.036945,0.43446,7.975,-0.00276,0.4344
0.89249,1.2703e-25,-0.015119,0.17033,0.037285,0.43566,7.975,-0.00274,0.4356
0.89573,1.9708e-25,-0.015425,0.16674,0.037627,0.43686,7.975,-0.00272,0.4368
0.89885,2.6721e-25,-0.015729,0.16316,0.037968,0.43806,7.975,-0.0027,0.438
0.90101,3.3792e-25,-0.01602,0.15967,0.038295,0.43926,7.975,-0.00268,0.4392
0.903,3.909e-25,-0.016308,0.15619,0.038618,0.44046,7.975,-0.00266,0.4404
0.90417,3.6008e-25,-0.016582,0.15273,0.038918,0.44166,7.975,-0.00264,0.4416
0.90513,3.2883e-25,-0.016852,0.14927,0.039208,0.44286,7.975,-0.00262,0.4428
0.90539,2.9615e-25,-0.017107,0.14579,0.039467,0.44406,7.975,-0.0026,0.444
0.90539,2.7364e-25,-0.017359,0.14231,0.039713,0.44526,7.975,-0.00258,0.4452
0.90477,2.7657e-25,-0.017603,0.13882,0.039927,0.44646,7.975,-0.00256,0.4464
0.90385,2.8138e-25,-0.01784,0.13535,0.040126,0.44766,7.975,-0.00254,0.4476
0.90237,2.8981e-25,-0.018064,0.13192,0.040295,0.44886,7.975,-0.00252,0.4488
0.90052,3.152e-25,-0.018278,0.12856,0.040446,0.45006,7.975,-0.0025,0.45
0.89813,3.6636e-25,-0.018475,0.12528,0.040568,0.45126,7.975,-0.00248,0.4512
0.89536,3.9759e-25,-0.018658,0.12216,0.040667,0.45246,7.975,-0.00246,0.4524
0.89211,4.0468e-25,-0.018824,0.11921,0.040739,0.45366,7.975,-0.00244,0.4536
0.88847,3.4518e-25,-0.018975,0.11641,0.040784,0.45486,7.975,-0.00242,0.4548
0.88445,2.2116e-25,-0.019111,0.11374,0.040804,0.45606,7.975,-0.0024,0.456
0.88004,1.6848e-25,-0.019233,0.11095,0.040794,0.45726,7.975,-0.00238,0.4572
0.87532,1.7105e-25,-0.019344,0.10805,0.040761,0.45846,7.975,-0.00236,0.4584
0.87021,1.9854e-25,-0.019443,0.10493,0.04069,0.45966,7.975,-0.00234,0.4596
0.86486,2.4136e-25,-0.019534,0.10168,0.040597,0.46086,7.975,-0.00232,0.4608
0.85909,1.658e-25,-0.019616,0.09857,0.040458,0.46206,7.975,-0.0023,0.462
0.85313,3.3131e-26,-0.019693,0.095528,0.040296,0.46326,7.975,-0.00228,0.4632
0.84672,-6.6276e-26,-0.019754,0.092563,0.040094,0.46446,7.975,-0.00226,0.4644
0.84013,-1.5339e-25,-0.019809,0.089627,0.039877,0.46566,7.975,-0.00224,0.4656
0.83305,-1.7149e-25,-0.019837,0.086353,0.03963,0.46686,7.975,-0.00222,0.4668
0.82584,-1.7078e-25,-0.019858,0.082986,0.039374,0.46807,7.975,-0.0022,0.468
0.81822,-1.3342e-25,-0.019861,0.079019,0.039083,0.46927,7.975,-0.00218,0.4692
0.81051,-8.9132e-26,-0.019862,0.074939,0.038785,0.47047,7.975,-0.00216,0.4704
0.80256,-4.5559e-26,-0.019861,0.070392,0.038443,0.47167,7.975,-0.00214,0.4716
0.79458,-2.0698e-27,-0.019861,0.06579,0.038096,0.47287,7.975,-0.00212,0.4728
0.78644,0,-0.019866,0.061318,0.037709,0.47407,7.975,-0.0021,0.474
0.77829,0,-0.019871,0.056857,0.03732,0.47527,7.975,-0.00208,0.4752
0.76998,0,-0.019885,0.053058,0.036905,0.47647,7.975,-0.00206,0.4764
0.76165,0,-0.019899,0.049311,0.03649,0.47767,7.975,-0.00204,0.4776
0.75312,0,-0.019919,0.046331,0.036069,0.47887,7.975,-0.00202,0.4788
0.74457,0,-0.019939,0.043374,0.035648,0.48007,7.975,-0.002,0.48
0.7358,0,-0.019961,0.040586,0.035239,0.48127,7.975,-0.00198,0.4812
0.72697,0,-0.019983,0.037671,0.034833,0.48247,7.975,-0.00196,0.4824
0.71792,0,-0.020007,0.034157,0.034445,0.48367,7.975,-0.00194,0.4836
0.70879,0,-0.020033,0.030454,0.034063,0.48487,7.975,-0.00192,0.4848
0.69942,0,-0.020065,0.026122,0.033698,0.48607,7.975,-0.0019,0.486
0.68994,0,-0.0201,0.021735,0.033338,0.48727,7.975,-0.00188,0.4872
0.68016,0,-0.020143,0.017217,0.032993,0.48847,7.975,-0.00186,0.4884
0.67018,-8.8741e-27,-0.020184,0.012973,0.032653,0.48967,7.975,-0.00184,0.4896
0.6598,-3.4877e-26,-0.02022,0.0092598,0.032326,0.49087,7.975,-0.00182,0.4908
0.64913,-6.0466e-26,-0.020247,0.006152,0.032001,0.49207,7.975,-0.0018,0.492
0.63803,-8.5426e-26,-0.02026,0.0039639,0.031681,0.49327,7.975,-0.00178,0.4932
0.62664,-9.8415e-26,-0.020262,0.0023411,0.031361,0.49447,7.975,-0.00176,0.4944
0.6149,-9.6912e-26,-0.020251,0.0014027,0.03104,0.49567,7.975,-0.00174,0.4956
0.60299,-9.463e-26,-0.020229,0.00077751,0.030705,0.49687,7.975,-0.00172,0.4968
0.59093,-9.1593e-26,-0.020197,0.00045579,0.030358,0.49807,7.975,-0.0017,0.498
0.57908,-7.5644e-26,-0.02016,0.00026691,0.029957,0.49927,7.975,-0.00168,0.4992
0.56739,-4.9694e-26,-0.020121,0.0001809,0.029514,0.50047,7.975,-0.00166,0.5004
0.55637,-2.6233e-26,-0.020102,0.0001379,0.028993,0.50167,7.975,-0.00164,0.5016
0.54576,-4.3047e-27,-0.020096,0.00012137,0.028424,0.50287,7.975,-0.00162,0.5028
0.536,1.8487e-27,-0.020124,0.00011303,0.027821,0.50407,7.975,-0.0016,0.504
0.52666,3.9282e-28,-0.02017,0.00010864,0.027203,0.50527,7.975,-0.00158,0.5052
0.51813,0,-0.020242,0.00010492,0.026613,0.50647,7.975,-0.00156,0.5064
0.50989,0,-0.020325,0.00010144,0.026034,0.50767,7.975,-0.00154,0.5076
0.50242,0,-0.020429,9.7967e-05,0.025516,0.50887,7.975,-0.00152,0.5088
0.49515,0,-0.02054,9.4493e-05,0.025014,0.51007,7.975,-0.0015,0.51
0.48861,0,-0.020667,9.0997e-05,0.024582,0.51127,7.975,-0.00148,0.5112
0.4822,0,-0.020797,8.7498e-05,0.024163,0.51247,7.975,-0.00146,0.5124
0.47645,0,-0.020941,8.4004e-05,0.023815,0.51367,7.975,-0.00144,0.5136
0.47077,0,-0.021087,8.051e-05,0.023475,0.51487,7.975,-0.00142,0.5148
0.46567,0,-0.02124,7.7145e-05,0.023198,0.51607,7.975,-0.0014,0.516
0.46061,0,-0.021394,7.3787e-05,0.022925,0.51727,7.975,-0.00138,0.5172
0.45603,0,-0.021552,7.042e-05,0.022703,0.51847,7.975,-0.00136,0.5184
0.45148,0,-0.021711,6.7064e-05,0.022483,0.51967,7.975,-0.00134,0.5196
0.44734,0,-0.021874,6.3876e-05,0.022299,0.52087,7.975,-0.00132,0.5208
0.44323,0,-0.022038,6.0763e-05,0.022118,0.52207,7.975,-0.0013,0.522
0.43945,0,-0.022198,5.8205e-05,0.02196,0.52327,7.975,-0.00128,0.5232
0.43572,0,-0.022357,5.5755e-05,0.021806,0.52447,7.975,-0.00126,0.5244
0.43226,0,-0.022505,5.3822e-05,0.021667,0.52567,7.975,-0.00124,0.5256
0.42887,0,-0.022651,5.194e-05,0.021532,0.52687,7.975,-0.00122,0.5268
0.4257,0,-0.022789,5.0231e-05,0.021407,0.52807,7.975,-0.0012,0.528
0.4226,0,-0.022922,4.8523e-05,0.021287,0.52927,7.975,-0.00118,0.5292
0.41969,0,-0.023045,4.6818e-05,0.021177,0.53047,7.975,-0.00116,0.5304
0.41687,0,-0.023162,4.5134e-05,0.021071,0.53167,7.975,-0.00114,0.5316
0.41421,0,-0.02327,4.3493e-05,0.020974,0.53287,7.975,-0.00112,0.5328
0.41163,0,-0.023371,4.189e-05,0.020881,0.53407,7.975,-0.0011,0.534
0.40918,0,-0.023463,4.0347e-05,0.020796,0.53527,7.975,-0.00108,0.5352
0.40681,0,-0.023546,3.8736e-05,0.020713,0.53647,7.975,-0.00106,0.5364
0.40455,0,-0.023619,3.7041e-05,0.020635,0.53767,7.975,-0.00104,0.5376
0.40239,0,-0.023684,3.5288e-05,0.020559,0.53887,7.975,-0.00102,0.5388
0.4003,0,-0.023741,3.3476e-05,0.020485,0.54008,7.975,-0.001,0.54
0.39832,0,-0.023788,3.1814e-05,0.020413,0.54128,7.975,-0.00098,0.5412
0.39641,0,-0.023828,3.0267e-05,0.020342,0.54248,7.975,-0.00096,0.5424
0.39461,0,-0.023853,2.9036e-05,0.020274,0.54368,7.975,-0.00094,0.5436
0.39288,0,-0.02387,2.8e-05,0.020207,0.54488,7.975,-0.00092,0.5448
0.39128,0,-0.023871,2.7343e-05,0.020145,0.54608,7.975,-0.0009,0.546
0.38975,0,-0.023865,2.6869e-05,0.020084,0.54728,7.975,-0.00088,0.5472
0.38835,0,-0.023841,2.6622e-05,0.02003,0.54848,7.975,-0.00086,0.5484
0.38701,0,-0.023811,2.646e-05,0.019977,0.54968,7.975,-0.00084,0.5496
0.38581,0,-0.023761,2.6361e-05,0.019932,0.55088,7.975,-0.00082,0.5508
0.38465,0,-0.023705,2.628e-05,0.019889,0.55208,7.975,-0.0008,0.552
0.38361,0,-0.023633,2.6275e-05,0.019854,0.55328,7.975,-0.00078,0.5532
0.38261,0,-0.023558,2.6286e-05,0.019821,0.55448,7.975,-0.00076,0.5544
0.38171,0,-0.023466,2.6217e-05,0.019798,0.55568,7.975,-0.00074,0.5556
0.38082,0,-0.023372,2.614e-05,0.019775,0.55688,7.975,-0.00072,0.5568
0.38004,0,-0.023264,2.577e-05,0.019761,0.55808,7.975,-0.0007,0.558
0.37927,0,-0.023155,2.5385e-05,0.019746,0.55928,7.975,-0.00068,0.5592
0.37861,0,-0.023037,2.4833e-05,0.019739,0.56048,7.975,-0.00066,0.5604
0.37795,0,-0.022917,2.4278e-05,0.019732,0.56168,7.975,-0.00064,0.5616
0.37737,0,-0.022789,2.3659e-05,0.019728,0.56288,7.975,-0.00062,0.5628
0.3768,0,-0.022659,2.3024e-05,0.019726,0.56408,7.975,-0.0006,0.564
0.37627,0,-0.022525,2.2263e-05,0.019725,0.56528,7.975,-0.00058,0.5652
0.37575,6.752e-27,-0.02239,2.1478e-05,0.019724,0.56648,7.975,-0.00056,0.5664
0.37525,4.5427e-26,-0.02225,2.0574e-05,0.019723,0.56768,7.975,-0.00054,0.5676
0.37475,8.372e-26,-0.022107,1.9696e-05,0.019723,0.56888,7.975,-0.00052,0.5688
0.37426,1.2073e-25,-0.02196,1.8907e-05,0.019721,0.57008,7.975,-0.0005,0.57
0.37378,1.3611e-25,-0.021812,1.8244e-05,0.019719,0.57128,7.975,-0.00048,0.5712
0.37332,9.7444e-26,-0.021663,1.7897e-05,0.019714,0.57248,7.975,-0.00046,0.5724
0.37286,7.1364e-26,-0.021514,1.7645e-05,0.019706,0.57368,7.975,-0.00044,0.5736
0.37244,6.958e-26,-0.021364,1.7575e-05,0.019692,0.57488,7.975,-0.00042,0.5748
0.37204,8.203e-26,-0.021214,1.7485e-05,0.019676,0.57608,7.975,-0.0004,0.576
0.37168,1.1611e-25,-0.021065,1.7363e-05,0.019656,0.57728,7.975,-0.00038,0.5772
0.37135,1.1884e-25,-0.020919,1.7218e-05,0.019635,0.57848,7.975,-0.00036,0.5784
0.37106,8.3608e-26,-0.020774,1.7048e-05,0.019615,0.57968,7.975,-0.00034,0.5796
0.37079,4.8962e-26,-0.020631,1.6879e-05,0.019597,0.58088,7.975,-0.00032,0.5808
0.37054,1.4877e-26,-0.020488,1.6711e-05,0.019581,0.58208,7.975,-0.0003,0.582
0.37031,0,-0.020345,1.6513e-05,0.01957,0.58328,7.975,-0.00028,0.5832
0.37009,0,-0.020202,1.6292e-05,0.019563,0.58448,7.975,-0.00026,0.5844
0.36988,0,-0.020056,1.612e-05,0.01956,0.58568,7.975,-0.00024,0.5856
0.36969,0,-0.019909,1.5977e-05,0.01956,0.58688,7.975,-0.00022,0.5868
0.36951,0,-0.01976,1.5892e-05,0.019564,0.58808,7.975,-0.0002,0.588
0.36935,0,-0.01961,1.5836e-05,0.019569,0.58928,7.975,-0.00018,0.5892
0.36922,0,-0.019458,1.5723e-05,0.019576,0.59048,7.975,-0.00016,0.5904
0.3691,0,-0.019306,1.559e-05,0.019584,0.59168,7.975,-0.00014,0.5916
0.36899,0,-0.019151,1.541e-05,0.019593,0.59288,7.975,-0.00012,0.5928
0.3689,0,-0.018996,1.5219e-05,0.019602,0.59408,7.975,-0.0001,0.594
0.36881,0,-0.018837,1.495e-05,0.01961,0.59528,7.975,-8e-05,0.5952
0.36872,0,-0.018678,1.4667e-05,0.019619,0.59648,7.975,-6e-05,0.5964
0.36863,2.1435e-26,-0.018516,1.4281e-05,0.019628,0.59768,7.975,-4e-05,0.5976
0.36854,4.5334e-26,-0.018353,1.3884e-05,0.019636,0.59888,7.975,-2e-05,0.5988
0.36845,6.8024e-26,-0.018189,1.3548e-05,0.019643,0.60008,7.975,0,0.6
0.36837,9.0281e-26,-0.018025,1.3217e-05,0.019651,0.60128,7.975,2e-05,0.6012
0.36828,6.6386e-26,-0.017859,1.3084e-05,0.019657,0.60248,7.975,4e-05,0.6024
0.36819,4.3875e-26,-0.017693,1.296e-05,0.019663,0.60368,7.975,6e-05,0.6036
0.3681,4.1795e-26,-0.017524,1.299e-05,0.019669,0.60488,7.975,8e-05,0.6048
0.36802,4.2338e-26,-0.017355,1.303e-05,0.019674,0.60608,7.975,0.0001,0.606
0.36794,6.2296e-26,-0.017187,1.3142e-05,0.019677,0.60728,7.975,0.00012,0.6072
0.36787,7.518e-26,-0.017019,1.3268e-05,0.019681,0.60848,7.975,0.00014,0.6084
0.36782,5.463e-26,-0.016848,1.3457e-05,0.019683,0.60968,7.975,0.00016,0.6096
0.36777,3.8776e-26,-0.016676,1.3657e-05,0.019685,0.61088,7.975,0.00018,0.6108
0.36775,3.8634e-26,-0.016499,1.3895e-05,0.019687,0.61209,7.975,0.0002,0.612
0.36772,4.3887e-26,-0.016322,1.4099e-05,0.019687,0.61329,7.975,0.00022,0.6132
0.36771,6.2629e-26,-0.016144,1.4218e-05,0.019688,0.61449,7.975,0.00024,0.6144
0.3677,6.8211e-26,-0.015963,1.4282e-05,0.019688,0.61569,7.975,0.00026,0.6156
0.36769,4.8398e-26,-0.015779,1.4241e-05,0.019689,0.61689,7.975,0.00028,0.6168
0.36768,2.9009e-26,-0.015593,1.415e-05,0.019689,0.61809,7.975,0.0003,0.618
0.36766,1.0264e-26,-0.015403,1.3984e-05,0.019689,0.61929,7.975,0.00032,0.6192
0.36766,0,-0.015213,1.3784e-05,0.019689,0.62049,7.975,0.00034,0.6204
0.36767,0,-0.015022,1.3541e-05,0.019689,0.62169,7.975,0.00036,0.6216
0.3677,0,-0.014826,1.3334e-05,0.019688,0.62289,7.975,0.00038,0.6228
0.36774,0,-0.014628,1.316e-05,0.019687,0.62409,7.975,0.0004,0.624
0.36779,0,-0.014427,1.3015e-05,0.019687,0.62529,7.975,0.00042,0.6252
0.36784,0,-0.014224,1.2891e-05,0.019686,0.62649,7.975,0.00044,0.6264
0.36789,0,-0.014019,1.2744e-05,0.019685,0.62769,7.975,0.00046,0.6276
0.36794,0,-0.013814,1.2585e-05,0.019683,0.62889,7.975,0.00048,0.6288
0.368,0,-0.013605,1.241e-05,0.019681,0.63009,7.975,0.0005,0.63
0.36805,0,-0.013396,1.2227e-05,0.019679,0.63129,7.975,0.00052,0.6312
0.36812,0,-0.013185,1.2026e-05,0.019676,0.63249,7.975,0.00054,0.6324
0.3682,0,-0.012973,1.1819e-05,0.019673,0.63369,7.975,0.00056,0.6336
0.36828,0,-0.01276,1.1602e-05,0.01967,0.63489,7.975,0.00058,0.6348
0.36836,0,-0.012547,1.1384e-05,0.019666,0.63609,7.975,0.0006,0.636
0.36844,0,-0.012332,1.1213e-05,0.019662,0.63729,7.975,0.00062,0.6372
0.36852,0,-0.012116,1.1051e-05,0.019657,0.63849,7.975,0.00064,0.6384
0.3686,0,-0.011897,1.0927e-05,0.019652,0.63969,7.975,0.00066,0.6396
0.36868,0,-0.011679,1.0807e-05,0.019647,0.64089,7.975,0.00068,0.6408
0.36875,1.2576e-26,-0.011457,1.068e-05,0.019642,0.64209,7.975,0.0007,0.642
0.36883,2.5777e-26,-0.011234,1.0553e-05,0.019636,0.64329,7.975,0.00072,0.6432
0.36891,3.8515e-26,-0.011008,1.0425e-05,0.01963,0.64449,7.975,0.00074,0.6444
0.369,4.9605e-26,-0.010782,1.0297e-05,0.019624,0.64569,7.975,0.00076,0.6456
0.3691,3.6402e-26,-0.010554,1.0151e-05,0.019616,0.64689,7.975,0.00078,0.6468
0.3692,2.4666e-26,-0.010325,1.0006e-05,0.019609,0.64809,7.975,0.0008,0.648
0.3693,2.3788e-26,-0.010096,9.8688e-06,0.019601,0.64929,7.975,0.00082,0.6492
0.36941,2.7184e-26,-0.0098667,9.7406e-06,0.019593,0.65049,7.975,0.00084,0.6504
0.36953,5.0781e-26,-0.0096339,9.654e-06,0.019584,0.65169,7.975,0.00086,0.6516
0.36965,7.1393e-26,-0.0094005,9.5721e-06,0.019575,0.65289,7.975,0.00088,0.6528
0.36978,8.2019e-26,-0.0091648,9.5063e-06,0.019566,0.65409,7.975,0.0009,0.654
0.36992,8.8727e-26,-0.0089287,9.4379e-06,0.019557,0.65529,7.975,0.00092,0.6552
0.37007,8.5646e-26,-0.0086914,9.363e-06,0.019547,0.65649,7.975,0.00094,0.6564
0.37021,8.2113e-26,-0.008455,9.2883e-06,0.019537,0.65769,7.975,0.00096,0.6576
0.37036,7.771e-26,-0.0082202,9.214e-06,0.019527,0.65889,7.975,0.00098,0.6588
0.37051,7.4013e-26,-0.0079872,9.1435e-06,0.019516,0.66009,7.975,0.001,0.66
0.37067,7.1392e-26,-0.0077569,9.0789e-06,0.019505,0.66129,7.975,0.00102,0.6612
0.37084,7.0227e-26,-0.0075254,9.0297e-06,0.019493,0.66249,7.975,0.00104,0.6624
0.37102,7.0825e-26,-0.0072926,8.9991e-06,0.019481,0.66369,7.975,0.00106,0.6636
0.37122,7.1981e-26,-0.0070581,8.9929e-06,0.019469,0.66489,7.975,0.00108,0.6648
0.37144,7.3675e-26,-0.0068219,9.0104e-06,0.019456,0.66609,7.975,0.0011,0.666
0.37166,7.4883e-26,-0.006585,9.0327e-06,0.019443,0.66729,7.975,0.00112,0.6672
0.37189,7.5714e-26,-0.0063478,9.0588e-06,0.01943,0.66849,7.975,0.00114,0.6684
0.37213,7.5311e-26,-0.0061105,9.0828e-06,0.019416,0.66969,7.975,0.00116,0.6696
0.37236,7.4148e-26,-0.0058733,9.1056e-06,0.019402,0.67089,7.975,0.00118,0.6708
0.3726,7.243e-26,-0.0056364,9.1251e-06,0.019387,0.67209,7.975,0.0012,0.672
0.37283,7.0443e-26,-0.0053997,9.1429e-06,0.019372,0.67329,7.975,0.00122,0.6732
0.37308,6.875e-26,-0.0051617,9.1098e-06,0.019357,0.67449,7.975,0.00124,0.6744
0.37333,6.7165e-26,-0.0049231,9.0579e-06,0.019341,0.67569,7.975,0.00126,0.6756
0.37359,5.9283e-26,-0.0046846,8.9432e-06,0.019325,0.67689,7.975,0.00128,0.6768
0.37385,4.9685e-26,-0.004446,8.8113e-06,0.019309,0.67809,7.975,0.0013,0.678
0.37411,4.0229e-26,-0.0042108,8.6362e-06,0.019292,0.67929,7.975,0.00132,0.6792
0.37437,3.0801e-26,-0.0039762,8.4529e-06,0.019275,0.68049,7.975,0.00134,0.6804
0.37464,3.655e-26,-0.0037427,8.2743e-06,0.019258,0.68169,7.975,0.00136,0.6816
0.3749,4.4044e-26,-0.0035094,8.0964e-06,0.01924,0.68289,7.975,0.00138,0.6828
0.37518,4.4779e-26,-0.0032748,7.9908e-06,0.019222,0.6841,7.975,0.0014,0.684
0.37546,4.511e-26,-0.0030402,7.8894e-06,0.019203,0.6853,7.975,0.00142,0.6852
0.37574,3.729e-26,-0.0028055,7.853e-06,0.019184,0.6865,7.975,0.00144,0.6864
0.37602,3.0353e-26,-0.0025713,7.8181e-06,0.019165,0.6877,7.975,0.00146,0.6876
0.37628,3.6451e-26,-0.0023432,7.8039e-06,0.019144,0.6889,7.975,0.00148,0.6888
0.37654,4.2624e-26,-0.0021155,7.7858e-06,0.019124,0.6901,7.975,0.0015,0.69
0.3768,4.935e-26,-0.0018896,7.7376e-06,0.019103,0.6913,7.975,0.00152,0.6912
0.37705,5.4958e-26,-0.0016632,7.6835e-06,0.019082,0.6925,7.975,0.00154,0.6924
0.37731,5.5276e-26,-0.0014338,7.6014e-06,0.019061,0.6937,7.975,0.00156,0.6936
0.37758,5.3787e-26,-0.0012047,7.5161e-06,0.019039,0.6949,7.975,0.00158,0.6948
0.37786,4.6256e-26,-0.00097595,7.4203e-06,0.019017,0.6961,7.975,0.0016,0.696
0.37814,3.855e-26,-0.00074798,7.3154e-06,0.018995,0.6973,7.975,0.00162,0.6972
0.37843,3.0407e-26,-0.00052181,7.1877e-06,0.018972,0.6985,7.975,0.00164,0.6984
0.37871,2.6716e-26,-0.00029601,7.0497e-06,0.018949,0.6997,7.975,0.00166,0.6996
0.37899,3.1618e-26,-7.0919e-05,6.8917e-06,0.018925,0.7009,7.975,0.00168,0.7008
0.37928,3.4451e-26,0.00015402,6.7266e-06,0.018901,0.7021,7.975,0.0017,0.702
0.37958,3.414e-26,0.00037873,6.5509e-06,0.018876,0.7033,7.975,0.00172,0.7032
0.37987,3.1336e-26,0.00060174,6.3868e-06,0.01885,0.7045,7.975,0.00174,0.7044
0.38018,2.5513e-26,0.00082271,6.2367e-06,0.018825,0.7057,7.975,0.00176,0.7056
0.38048,2.5664e-26,0.0010419,6.1093e-06,0.018798,0.7069,7.975,0.00178,0.7068
0.38078,3.1601e-26,0.0012595,6.0038e-06,0.018772,0.7081,7.975,0.0018,0.708
0.38109,3.749e-26,0.001476,5.9103e-06,0.018745,0.7093,7.975,0.00182,0.7092
0.38139,4.3343e-26,0.0016918,5.826e-06,0.018718,0.7105,7.975,0.00184,0.7104
0.3817,4.5087e-26,0.0019063,5.7693e-06,0.01869,0.7117,7.975,0.00186,0.7116
0.38201,4.4303e-26,0.00212,5.7295e-06,0.018663,0.7129,7.975,0.00188,0.7128
0.38233,4.3252e-26,0.002332,5.7422e-06,0.018635,0.7141,7.975,0.0019,0.714
0.38265,4.2073e-26,0.0025431,5.7803e-06,0.018606,0.7153,7.975,0.00192,0.7152
0.38297,4.1302e-26,0.0027536,5.8422e-06,0.018577,0.7165,7.975,0.00194,0.7164
0.38329,4.0683e-26,0.0029638,5.9128e-06,0.018549,0.7177,7.975,0.00196,0.7176
0.38361,3.9911e-26,0.0031726,5.9078e-06,0.018519,0.7189,7.975,0.00198,0.7188
0.38394,3.9097e-26,0.0033811,5.882e-06,0.01849,0.7201,7.975,0.002,0.72
0.38427,3.4367e-26,0.0035854,5.7662e-06,0.018461,0.7213,7.975,0.00202,0.7212
0.38459,2.8898e-26,0.0037889,5.6335e-06,0.018431,0.7225,7.975,0.00204,0.7224
0.38492,2.4122e-26,0.00399,5.4602e-06,0.018402,0.7237,7.975,0.00206,0.7236
0.38525,1.9427e-26,0.0041908,5.2823e-06,0.018372,0.7249,7.975,0.00208,0.7248
0.38558,2.414e-26,0.0043903,5.0942e-06,0.018342,0.7261,7.975,0.0021,0.726
0.38591,2.9318e-26,0.0045896,4.9059e-06,0.018312,0.7273,7.975,0.00212,0.7272
0.38625,3.3838e-26,0.0047851,4.7557e-06,0.018282,0.7285,7.975,0.00214,0.7284
0.38658,3.8015e-26,0.0049801,4.6089e-06,0.018252,0.7297,7.975,0.00216,0.7296
0.3869,3.7143e-26,0.00517,4.5126e-06,0.018222,0.7309,7.975,0.00218,0.7308
0.38722,3.6321e-26,0.0053593,4.4214e-06,0.018192,0.7321,7.975,0.0022,0.732
0.38755,3.5861e-26,0.005545,4.3683e-06,0.018162,0.7333,7.975,0.00222,0.7332
0.38787,3.5458e-26,0.0057298,4.3202e-06,0.018132,0.7345,7.975,0.00224,0.7344
0.3882,3.533e-26,0.0059101,4.2961e-06,0.018101,0.7357,7.975,0.00226,0.7356
0.38853,3.5128e-26,0.0060885,4.279e-06,0.018071,0.7369,7.975,0.00228,0.7368
0.38885,3.4682e-26,0.0062602,4.2858e-06,0.018041,0.7381,7.975,0.0023,0.738
0.38917,3.2905e-26,0.0064302,4.2924e-06,0.018011,0.7393,7.975,0.00232,0.7392
0.38948,2.7802e-26,0.0065955,4.2985e-06,0.017982,0.7405,7.975,0.00234,0.7404
0.38978,2.2638e-26,0.0067581,4.2743e-06,0.017952,0.7417,7.975,0.00236,0.7416
0.39007,1.7361e-26,0.0069152,4.1918e-06,0.017923,0.7429,7.975,0.00238,0.7428
0.39035,1.5029e-26,0.007069,4.1007e-06,0.017894,0.7441,7.975,0.0024,0.744
0.39063,1.7173e-26,0.0072176,3.9967e-06,0.017866,0.7453,7.975,0.00242,0.7452
0.3909,1.8236e-26,0.0073626,3.9302e-06,0.017837,0.7465,7.975,0.00244,0.7464
0.39116,1.799e-26,0.0075031,3.9091e-06,0.017809,0.7477,7.975,0.00246,0.7476
0.39142,1.6491e-26,0.0076407,3.8887e-06,0.017781,0.7489,7.975,0.00248,0.7488
0.39168,1.3778e-26,0.0077754,3.8688e-06,0.017753,0.7501,7.975,0.0025,0.75
0.39194,1.4665e-26,0.0079071,3.8339e-06,0.017725,0.7513,7.975,0.00252,0.7512
0.3922,1.8343e-26,0.0080364,3.7872e-06,0.017698,0.7525,7.975,0.00254,0.7524
0.39245,2.1444e-26,0.0081611,3.7462e-06,0.017671,0.7537,7.975,0.00256,0.7536
0.39271,2.4191e-26,0.0082829,3.7087e-06,0.017644,0.7549,7.975,0.00258,0.7548
0.39295,2.4263e-26,0.0084013,3.6791e-06,0.017617,0.75611,7.975,0.0026,0.756
0.3932,2.3045e-26,0.008518,3.6532e-06,0.01759,0.75731,7.975,0.00262,0.7572
0.39343,1.9955e-26,0.0086299,3.6255e-06,0.017564,0.75851,7.975,0.00264,0.7584
0.39366,1.6174e-26,0.0087402,3.5971e-06,0.017538,0.75971,7.975,0.00266,0.7596
0.39388,1.2657e-26,0.0088443,3.5643e-06,0.017512,0.76091,7.975,0.00268,0.7608
0.3941,9.2115e-27,0.0089466,3.5302e-06,0.017486,0.76211,7.975,0.0027,0.762
0.39431,1.0518e-26,0.0090439,3.4839e-06,0.01746,0.76331,7.975,0.00272,0.7632
0.39452,1.272e-26,0.0091402,3.4352e-06,0.017435,0.76451,7.975,0.00274,0.7644
0.39472,1.3171e-26,0.0092322,3.3531e-06,0.01741,0.76571,7.975,0.00276,0.7656
0.39493,1.342e-26,0.0093236,3.2672e-06,0.017385,0.76691,7.975,0.00278,0.7668
0.39513,1.1493e-26,0.0094095,3.2306e-06,0.01736,0.76811,7.975,0.0028,0.768
0.39533,9.4939e-27,0.0094951,3.197e-06,0.017336,0.76931,7.975,0.00282,0.7692
0.39553,1.1948e-26,0.0095777,3.2406e-06,0.017311,0.77051,7.975,0.00284,0.7704
0.39572,1.4381e-26,0.0096602,3.2838e-06,0.017287,0.77171,7.975,0.00286,0.7716
0.39591,1.6519e-26,0.0097411,3.3204e-06,0.017263,0.77291,7.975,0.00288,0.7728
0.3961,1.8352e-26,0.0098216,3.3506e-06,0.01724,0.77411,7.975,0.0029,0.774
0.39629,1.7923e-26,0.0098986,3.3343e-06,0.017216,0.77531,7.975,0.00292,0.7752
0.39648,1.6762e-26,0.0099747,3.313e-06,0.017193,0.77651,7.975,0.00294,0.7764
0.39666,1.2135e-26,0.010046,3.2683e-06,0.01717,0.77771,7.975,0.00296,0.7776
0.39684,8.4891e-27,0.010117,3.2265e-06,0.017148,0.77891,7.975,0.00298,0.7788
0.39702,8.1242e-27,0.010186,3.1946e-06,0.017126,0.78011,7.975,0.003,0.78
0.3972,9.1616e-27,0.010254,3.1595e-06,0.017104,0.78131,7.975,0.00302,0.7812
0.39739,1.3704e-26,0.01032,3.1165e-06,0.017082,0.78251,7.975,0.00304,0.7824
0.39758,1.6078e-26,0.010385,3.0915e-06,0.01706,0.78371,7.975,0.00306,0.7836
0.39777,1.4263e-26,0.010446,3.101e-06,0.017038,0.78491,7.975,0.00308,0.7848
0.39795,1.2201e-26,0.010506,3.1459e-06,0.017017,0.78611,7.975,0.0031,0.786
0.39814,9.7608e-27,0.010566,3.2444e-06,0.016996,0.78731,7.975,0.00312,0.7872
0.39831,8.9568e-27,0.010624,3.359e-06,0.016974,0.78851,7.975,0.00314,0.7884
0.39848,1.0133e-26,0.01068,3.493e-06,0.016954,0.78971,7.975,0.00316,0.7896
0.39864,1.0923e-26,0.010736,3.6182e-06,0.016933,0.79091,7.975,0.00318,0.7908
0.3988,1.1337e-26,0.01079,3.7349e-06,0.016912,0.79211,7.975,0.0032,0.792
0.39897,1.0659e-26,0.010844,3.7875e-06,0.016892,0.79331,7.975,0.00322,0.7932
0.39914,9.1343e-27,0.010898,3.7906e-06,0.016872,0.79451,7.975,0.00324,0.7944
0.39932,7.9127e-27,0.01095,3.7363e-06,0.016852,0.79571,7.975,0.00326,0.7956
0.3995,6.8779e-27,0.011001,3.6469e-06,0.016833,0.79691,7.975,0.00328,0.7968
0.39969,6.608e-27,0.011052,3.5833e-06,0.016814,0.79811,7.975,0.0033,0.798
0.39989,6.707e-27,0.011103,3.5324e-06,0.016795,0.79931,7.975,0.00332,0.7992
0.40009,7.7162e-27,0.011154,3.5145e-06,0.016777,0.80051,7.975,0.00334,0.8004
0.4003,9.0618e-27,0.011204,3.5088e-06,0.016759,0.80171,7.975,0.00336,0.8016
0.40049,8.9741e-27,0.01125,3.5003e-06,0.01674,0.80291,7.975,0.00338,0.8028
0.40069,8.4956e-27,0.011295,3.491e-06,0.016722,0.80411,7.975,0.0034,0.804
0.40088,7.3999e-27,0.011338,3.4998e-06,0.016705,0.80531,7.975,0.00342,0.8052
0.40107,6.188e-27,0.011379,3.512e-06,0.016688,0.80651,7.975,0.00344,0.8064
0.40125,8.3103e-27,0.011422,3.5291e-06,0.016671,0.80771,7.975,0.00346,0.8076
0.40143,1.0816e-26,0.011465,3.5467e-06,0.016654,0.80891,7.975,0.00348,0.8088
0.40156,1.0804e-26,0.011501,3.59e-06,0.016637,0.81011,7.975,0.0035,0.81
0.40169,1.0643e-26,0.011537,3.6348e-06,0.01662,0.81131,7.975,0.00352,0.8112
0.40175,7.6612e-27,0.011562,3.6979e-06,0.016602,0.81251,7.975,0.00354,0.8124
0.40181,4.9157e-27,0.011588,3.7582e-06,0.016585,0.81371,7.975,0.00356,0.8136
0.4019,5.6563e-27,0.011621,3.7766e-06,0.01657,0.81491,7.975,0.00358,0.8148
0.40199,6.4779e-27,0.011655,3.7921e-06,0.016554,0.81611,7.975,0.0036,0.816
0.40214,7.8989e-27,0.011697,3.7866e-06,0.016539,0.81731,7.975,0.00362,0.8172
0.40229,9.0193e-27,0.011738,3.7785e-06,0.016525,0.81851,7.975,0.00364,0.8184
0.40244,8.719e-27,0.011774,3.758e-06,0.016511,0.81971,7.975,0.00366,0.8196
0.40259,8.0047e-27,0.011809,3.7373e-06,0.016497,0.82091,7.975,0.00368,0.8208
0.40272,5.9058e-27,0.011842,3.7156e-06,0.016484,0.82211,7.975,0.0037,0.822
0.40286,3.9397e-27,0.011874,3.6918e-06,0.016471,0.82331,7.975,0.00372,0.8232
0.40301,2.3055e-27,0.011906,3.6625e-06,0.016459,0.82451,7.975,0.00374,0.8244
0.40315,1.3071e-27,0.011937,3.6335e-06,0.016447,0.82571,7.975,0.00376,0.8256
0.4033,1.536e-27,0.011967,3.605e-06,0.016436,0.82691,7.975,0.00378,0.8268
0.40345,1.7036e-27,0.011998,3.5882e-06,0.016425,0.82811,7.975,0.0038,0.828
0.40361,1.778e-27,0.012028,3.5891e-06,0.016414,0.82932,7.975,0.00382,0.8292
0.40376,1.6576e-27,0.012058,3.5906e-06,0.016404,0.83052,7.975,0.00384,0.8304
0.40391,1.3012e-27,0.012087,3.593e-06,0.016394,0.83172,7.975,0.00386,0.8316
0.40407,1.1955e-27,0.012116,3.6098e-06,0.016385,0.83292,7.975,0.00388,0.8328
0.40422,1.3328e-27,0.012143,3.6406e-06,0.016375,0.83412,7.975,0.0039,0.834
0.40436,1.5297e-27,0.01217,3.7202e-06,0.016367,0.83532,7.975,0.00392,0.8352
0.40451,1.7729e-27,0.012195,3.8375e-06,0.016358,0.83652,7.975,0.00394,0.8364
0.40465,1.9324e-27,0.012219,3.9697e-06,0.01635,0.83772,7.975,0.00396,0.8376
0.40479,2.0404e-27,0.012243,4.111e-06,0.016343,0.83892,7.975,0.00398,0.8388
0.40493,2.2929e-27,0.012268,4.1951e-06,0.016335,0.84012,7.975,0.004,0.84
0.40507,2.6151e-27,0.012293,4.2516e-06,0.016328,0.84132,7.975,0.00402,0.8412
0.40521,2.8723e-27,0.012318,4.2734e-06,0.016321,0.84252,7.975,0.00404,0.8424
0.40535,3.1056e-27,0.012343,4.2825e-06,0.016315,0.84372,7.975,0.00406,0.8436
0.40548,2.8069e-27,0.012366,4.3476e-06,0.016308,0.84492,7.975,0.00408,0.8448
0.40561,2.3633e-27,0.012388,4.428e-06,0.016302,0.84612,7.975,0.0041,0.846
0.40574,1.6473e-27,0.01241,4.5339e-06,0.016296,0.84732,7.975,0.00412,0.8472
0.40588,8.7989e-28,0.012434,4.6446e-06,0.01629,0.84852,7.975,0.00414,0.8484
0.40602,3.9181e-28,0.012458,4.6652e-06,0.016284,0.84972,7.975,0.00416,0.8496
0.40616,-6.4175e-29,0.012483,4.6753e-06,0.016279,0.85092,7.975,0.00418,0.8508
0.4063,-2.6811e-28,0.012508,4.5737e-06,0.016274,0.85212,7.975,0.0042,0.852
0.40644,-4.6103e-28,0.012533,4.4663e-06,0.016269,0.85332,7.975,0.00422,0.8532
0.40657,-8.5021e-28,0.012559,4.3273e-06,0.016264,0.85452,7.975,0.00424,0.8544
0.4067,-1.255e-27,0.012584,4.1923e-06,0.01626,0.85572,7.975,0.00426,0.8556
0.40682,-1.8888e-27,0.012611,4.1179e-06,0.016256,0.85692,7.975,0.00428,0.8568
0.40694,-2.5531e-27,0.012637,4.0485e-06,0.016252,0.85812,7.975,0.0043,0.858
0.40705,-3.4424e-27,0.012664,4.0175e-06,0.016248,0.85932,7.975,0.00432,0.8592
0.40716,-4.3929e-27,0.012691,3.9868e-06,0.016244,0.86052,7.975,0.00434,0.8604
0.40726,-5.6332e-27,0.012717,3.9581e-06,0.016241,0.86172,7.975,0.00436,0.8616
0.40737,-6.9189e-27,0.012742,3.9324e-06,0.016238,0.86292,7.975,0.00438,0.8628
0.40746,-8.3563e-27,0.012768,3.9173e-06,0.016235,0.86412,7.975,0.0044,0.864
0.40756,-9.1557e-27,0.012794,3.9048e-06,0.016232,0.86532,7.975,0.00442,0.8652
0.40766,-8.3604e-27,0.012819,3.899e-06,0.01623,0.86652,7.975,0.00444,0.8664
0.40776,-7.167e-27,0.012846,3.8921e-06,0.016227,0.86772,7.975,0.00446,0.8676
0.40787,-5.2055e-27,0.012874,3.883e-06,0.016225,0.86892,7.975,0.00448,0.8688
0.40798,-3.9556e-27,0.012901,3.8539e-06,0.016222,0.87012,7.975,0.0045,0.87
0.40811,-3.787e-27,0.012929,3.7944e-06,0.01622,0.87132,7.975,0.00452,0.8712
0.40824,-3.551e-27,0.012957,3.7142e-06,0.016218,0.87252,7.975,0.00454,0.8724
0.40838,-3.2334e-27,0.012985,3.6089e-06,0.016215,0.87372,7.975,0.00456,0.8736
0.40853,-3.218e-27,0.013013,3.5159e-06,0.016213,0.87492,7.975,0.00458,0.8748
0.40867,-3.4953e-27,0.013041,3.4348e-06,0.016211,0.87612,7.975,0.0046,0.876
0.4088,-5.1554e-27,0.013068,3.3752e-06,0.016209,0.87732,7.975,0.00462,0.8772
0.40893,-7.8866e-27,0.013094,3.3322e-06,0.016206,0.87852,7.975,0.00464,0.8784
0.40905,-9.6155e-27,0.013121,3.2811e-06,0.016204,0.87972,7.975,0.00466,0.8796
0.40916,-1.0728e-26,0.013149,3.225e-06,0.016202,0.88092,7.975,0.00468,0.8808
0.40927,-1.0117e-26,0.013178,3.1793e-06,0.0162,0.88212,7.975,0.0047,0.882
0.40938,-8.6753e-27,0.013207,3.1385e-06,0.016198,0.88332,7.975,0.00472,0.8832
0.40949,-7.1559e-27,0.013238,3.1322e-06,0.016196,0.88452,7.975,0.00474,0.8844
0.40961,-5.6077e-27,0.01327,3.1386e-06,0.016195,0.88572,7.975,0.00476,0.8856
0.40974,-4.6308e-27,0.013306,3.1396e-06,0.016193,0.88692,7.975,0.00478,0.8868
0.40987,-3.8098e-27,0.013343,3.1392e-06,0.016192,0.88812,7.975,0.0048,0.888
0.41,-4.7232e-27,0.01338,3.1144e-06,0.01619,0.88932,7.975,0.00482,0.8892
0.41013,-5.9639e-27,0.013417,3.085e-06,0.016189,0.89052,7.975,0.00484,0.8904
0.41027,-6.0689e-27,0.013454,3.0481e-06,0.016188,0.89172,7.975,0.00486,0.8916
0.41041,-6.0433e-27,0.013491,3.0105e-06,0.016186,0.89292,7.975,0.00488,0.8928
0.41054,-4.9123e-27,0.013528,2.9715e-06,0.016185,0.89412,7.975,0.0049,0.894
0.41066,-3.7586e-27,0.013565,2.9321e-06,0.016184,0.89532,7.975,0.00492,0.8952
0.41078,-6.6625e-27,0.0136,2.8445e-06,0.016183,0.89652,7.975,0.00494,0.8964
0.41089,-9.4548e-27,0.013635,2.7567e-06,0.016182,0.89772,7.975,0.00496,0.8976
0.41101,-1.0602e-26,0.013669,2.6636e-06,0.016181,0.89892,7.975,0.00498,0.8988
0.41113,-1.1163e-26,0.013704,2.5802e-06,0.01618,0.90013,7.975,0.005,0.9
0.41124,-7.3914e-27,0.013741,2.5686e-06,0.016178,0.90133,7.975,0.00502,0.9012
0.41136,-4.2159e-27,0.013778,2.556e-06,0.016177,0.90253,7.975,0.00504,0.9024
0.41148,-3.8585e-27,0.013817,2.5391e-06,0.016176,0.90373,7.975,0.00506,0.9036
0.4116,-4.012e-27,0.013857,2.5121e-06,0.016175,0.90493,7.975,0.00508,0.9048
0.41172,-5.8738e-27,0.013897,2.4518e-06,0.016174,0.90613,7.975,0.0051,0.906
0.41184,-6.7127e-27,0.013936,2.3994e-06,0.016172,0.90733,7.975,0.00512,0.9072
0.41197,-4.9946e-27,0.013976,2.3672e-06,0.016171,0.90853,7.975,0.00514,0.9084
0.41209,-3.8046e-27,0.014016,2.3462e-06,0.01617,0.90973,7.975,0.00516,0.9096
0.4122,-3.6334e-27,0.014055,2.347e-06,0.016168,0.91093,7.975,0.00518,0.9108
0.41232,-4.3046e-27,0.014092,2.3427e-06,0.016166,0.91213,7.975,0.0052,0.912
0.41244,-6.2556e-27,0.014127,2.3307e-06,0.016165,0.91333,7.975,0.00522,0.9132
0.41255,-6.5027e-27,0.014161,2.3101e-06,0.016163,0.91453,7.975,0.00524,0.9144
0.41267,-4.6875e-27,0.014194,2.2791e-06,0.016162,0.91573,7.975,0.00526,0.9156
0.4128,-3.9495e-27,0.014227,2.2342e-06,0.01616,0.91693,7.975,0.00528,0.9168
0.41293,-4.2547e-27,0.014261,2.176e-06,0.016158,0.91813,7.975,0.0053,0.918
0.41306,-7.1732e-27,0.014292,2.0918e-06,0.016156,0.91933,7.975,0.00532,0.9192
0.41321,-1.2115e-26,0.014321,1.9876e-06,0.016154,0.92053,7.975,0.00534,0.9204
0.41336,-1.3404e-26,0.014346,2.2465e-06,0.016152,0.92173,7.975,0.00536,0.9216
0.41353,-1.2444e-26,0.014371,2.7288e-06,0.01615,0.92293,7.975,0.00538,0.9228
0.41369,-7.9546e-27,0.014408,6.2535e-06,0.016148,0.92413,7.975,0.0054,0.924
0.41384,-1.7632e-27,0.014452,1.1246e-05,0.016146,0.92533,7.975,0.00542,0.9252
0.41393,1.7617e-27,0.014486,7.8635e-06,0.016145,0.92653,7.975,0.00544,0.9264
0.41399,4.3017e-27,0.014517,1.3874e-06,0.016144,0.92773,7.975,0.00546,0.9276

==> images/spilling/tables/line_1_devolder_tke_kwsst.csv <==
k,z
0.0021685502839768056, 0.22621765819516954
0.001323217256611782, 0.24145774769089556
0.0021137628363260857, 0.2534364064023865
0.0029048821065917052, 0.2676008261143939
0.0035385233205209116, 0.28177385118467096
0.004330216281337845, 0.29812403189719466
0.005122196087430439, 0.3155670931099765
0.005756697837186622, 0.333018759681028
0.005760426825770179, 0.3472262061843841
0.0054491997016809124, 0.36145086340427973
0.0045066261258677076, 0.3702455395559635
0.003879008662727326, 0.3790230049911078
0.004983649819287478, 0.3877058114852849
0.006402386552693476, 0.3930927657621479
0.008137226779874934, 0.4028340313235041
0.009714588950719982, 0.41258390224313
0.009874935459812978, 0.4235041018874419
0.009563995180999368, 0.4388216396075957
0.007992656760943148, 0.4520222591933911
0.0061052148471114676, 0.46086856749469335
0.004375250989616203, 0.46970627043772584
0.0024878090757845223, 0.4785525787390282
0.0012299925420228341, 0.4862715851069933

==> images/spilling/tables/line_1_devolder_vel_kwsst.csv <==
u,z
-0.025623715879072473, 0.22729380686821243
-0.06464925154094514, 0.22750513648370996
-0.10367478720281775, 0.22771646609920743
-0.13621367772233633, 0.2311417669503963
-0.16226592309950105, 0.2377810390372762
-0.1655826240093924, 0.24971235691223942
-0.1526386850601702, 0.26155562078074546
-0.14295274434986788, 0.2744995597299677
-0.13326093337246842, 0.2863604343997651
-0.1170707367185207, 0.29926915174640445
-0.09764015262694453, 0.31432638685060166
-0.08143821543880242, 0.3250689756383915
-0.06198415027883769, 0.3357939536248899
-0.036037569709421735, 0.34864983856765475
-0.013325506310537139, 0.358274141473437
0.01263868506017024, 0.3678808335779278
0.0386204872321691, 0.3742383328441444
0.07760493102436167, 0.38160845318461983
0.10680950983269749, 0.3933636630466686
0.12950983269738775, 0.40515409451130024
0.14569415908423838, 0.4191458761373642
0.14885236278250663, 0.43645729380686815
0.1422717933665983, 0.45057235104197235
0.11945406515996487, 0.460443205165835
0.09337246844731423, 0.4724977986498385
0.057563839154681606, 0.47918990314059284
0.02500733783387138, 0.48586439683005567
0.008699735837980616, 0.49461696507191066
-0.0011270912826533697, 0.5076665688288816
-0.001221015556207794, 0.524995597299677
-0.004567067801585001, 0.542342236571764
-0.001420604637511036, 0.5618197828001172
-0.001502788376871178, 0.5769826827120633
-0.004825359553859709, 0.5899970648664513


==> images/spilling/tables/line_1_exp.csv <==
k,z
0.0016393442622950824, 0.24933586337760905
0.00180327868852459, 0.2618595825426944
0.0024590163934426236, 0.2721062618595825
0.0013114754098360673, 0.28349146110056916
0.0019672131147540975, 0.2948766603415559
0.0027868852459016387, 0.30284629981024663
0.0021311475409836085, 0.3142314990512334
0.0031147540983606573, 0.31878557874762803
0.0031147540983606573, 0.3278937381404174
0.0031147540983606573, 0.33814041745730544
0.003278688524590165, 0.35407969639468684
0.0039344262295081985, 0.36204933586337756


==> images/spilling/tables/line_1_exp_vel.csv <==
u,z
-0.08135593220338982, 0.24490888237543018
-0.08813559322033898, 0.2607365872307889
-0.08813559322033898, 0.2720147827195107
-0.08813559322033898, 0.2821651586593603
-0.08813559322033898, 0.2956989932458265
-0.08813559322033898, 0.3081050082834205
-0.050847457627118675, 0.3169172932330828
-0.07457627118644067, 0.3294571173696955
-0.061016949152542355, 0.3440423091627374
-0.05762711864406783, 0.35417356951701295
-0.050847457627118675, 0.3676691729323309
0.040677966101694885, 0.37730342806167966
0.0542372881355932, 0.38624952211036073


==> images/spilling/tables/line_2.csv <==
UMean:0,UMean:1,UMean:2,alpha.water,kMean,arc_length,Points:0,Points:1,Points:2
-0.0061076,0,-0.00010438,0.99996,0.0060718,0.24603,8.585,-0.0059,0.246
-0.016368,0,-0.00027974,0.99991,0.0057626,0.24723,8.585,-0.00588,0.2472
-0.025396,0,-0.00042677,0.99975,0.0053147,0.24843,8.585,-0.00586,0.2484
-0.033762,0,-0.00055859,0.99953,0.0047923,0.24963,8.585,-0.00584,0.2496
-0.040322,0,-0.00063697,0.99933,0.0043824,0.25083,8.585,-0.00582,0.2508
-0.046131,0,-0.00069314,0.99914,0.0040193,0.25204,8.585,-0.0058,0.252
-0.051007,0,-0.00073434,0.9991,0.0037389,0.25324,8.585,-0.00578,0.2532
-0.055592,0,-0.00077087,0.99912,0.0034844,0.25444,8.585,-0.00576,0.2544
-0.059562,0,-0.00080295,0.99926,0.0032937,0.25564,8.585,-0.00574,0.2556
-0.063394,0,-0.00083404,0.99943,0.0031173,0.25684,8.585,-0.00572,0.2568
-0.066788,0,-0.00086804,0.99952,0.0029904,0.25804,8.585,-0.0057,0.258
-0.070118,0,-0.00090246,0.9996,0.0028707,0.25924,8.585,-0.00568,0.2592
-0.073103,0,-0.00093997,0.99933,0.0027885,0.26044,8.585,-0.00566,0.2604
-0.076062,0,-0.00097772,0.99903,0.0027092,0.26164,8.585,-0.00564,0.2616
-0.078697,0,-0.0010193,0.99869,0.0026563,0.26284,8.585,-0.00562,0.2628
-0.081316,0,-0.0010612,0.99836,0.0026044,0.26404,8.585,-0.0056,0.264
-0.083651,0,-0.0011086,0.99828,0.002569,0.26524,8.585,-0.00558,0.2652
-0.085959,0,-0.0011564,0.99823,0.0025347,0.26644,8.585,-0.00556,0.2664
-0.088019,0,-0.0012081,0.99837,0.0025109,0.26764,8.585,-0.00554,0.2676
-0.090038,0,-0.0012605,0.99854,0.0024885,0.26884,8.585,-0.00552,0.2688
-0.091825,0,-0.0013165,0.99892,0.0024735,0.27004,8.585,-0.0055,0.27
-0.093558,0,-0.0013733,0.99928,0.0024602,0.27124,8.585,-0.00548,0.2712
-0.095081,0,-0.0014333,0.99956,0.0024532,0.27244,8.585,-0.00546,0.2724
-0.09654,0,-0.0014942,0.99978,0.0024482,0.27364,8.585,-0.00544,0.2736
-0.097819,0,-0.0015576,0.99982,0.0024488,0.27484,8.585,-0.00542,0.2748
-0.099026,0,-0.0016223,0.99985,0.0024517,0.27604,8.585,-0.0054,0.276
-0.10008,0,-0.00169,0.99985,0.0024595,0.27724,8.585,-0.00538,0.2772
-0.10106,0,-0.0017586,0.99983,0.0024695,0.27844,8.585,-0.00536,0.2784
-0.1019,0,-0.0018288,0.99979,0.002483,0.27964,8.585,-0.00534,0.2796
-0.10266,0,-0.0018995,0.99965,0.0024984,0.28084,8.585,-0.00532,0.2808
-0.1033,0,-0.0019709,0.99937,0.0025165,0.28204,8.585,-0.0053,0.282
-0.10387,0,-0.0020435,0.99881,0.0025375,0.28324,8.585,-0.00528,0.2832
-0.10434,0,-0.0021174,0.99794,0.0025616,0.28444,8.585,-0.00526,0.2844
-0.10472,0,-0.0021921,0.99701,0.002589,0.28564,8.585,-0.00524,0.2856
-0.10503,0,-0.0022677,0.99603,0.0026194,0.28684,8.585,-0.00522,0.2868
-0.10525,0,-0.0023436,0.99543,0.002653,0.28804,8.585,-0.0052,0.288
-0.10541,0,-0.0024199,0.99508,0.0026887,0.28924,8.585,-0.00518,0.2892
-0.10547,0,-0.0024966,0.99497,0.0027275,0.29044,8.585,-0.00516,0.2904
-0.10549,0,-0.0025736,0.995,0.0027681,0.29164,8.585,-0.00514,0.2916
-0.1054,0,-0.0026508,0.99539,0.0028121,0.29284,8.585,-0.00512,0.2928
-0.10527,0,-0.002728,0.99593,0.0028576,0.29404,8.585,-0.0051,0.294
-0.10503,0,-0.0028067,0.99688,0.0029069,0.29524,8.585,-0.00508,0.2952
-0.10475,0,-0.0028857,0.99796,0.0029574,0.29644,8.585,-0.00506,0.2964
-0.10437,0,-0.0029648,0.9987,0.0030114,0.29764,8.585,-0.00504,0.2976
-0.10396,0,-0.003044,0.99935,0.0030662,0.29884,8.585,-0.00502,0.2988
-0.10344,1.9422e-27,-0.0031213,0.9995,0.0031236,0.30004,8.585,-0.005,0.3
-0.10291,4.167e-27,-0.0031984,0.99957,0.0031815,0.30124,8.585,-0.00498,0.3012
-0.10228,8.646e-27,-0.0032734,0.99931,0.0032411,0.30244,8.585,-0.00496,0.3024
-0.10164,1.3298e-26,-0.0033482,0.99903,0.0033009,0.30364,8.585,-0.00494,0.3036
-0.1009,1.3442e-26,-0.0034194,0.99752,0.0033623,0.30484,8.585,-0.00492,0.3048
-0.10015,1.3412e-26,-0.0034904,0.99592,0.0034238,0.30604,8.585,-0.0049,0.306
-0.099308,1.0944e-26,-0.003558,0.99248,0.0034872,0.30724,8.585,-0.00488,0.3072
-0.098457,8.8994e-27,-0.0036252,0.98907,0.0035507,0.30844,8.585,-0.00486,0.3084
-0.09752,1.0878e-26,-0.0036894,0.98607,0.003616,0.30964,8.585,-0.00484,0.3096
-0.09657,1.2555e-26,-0.0037531,0.98354,0.0036815,0.31084,8.585,-0.00482,0.3108
-0.095546,1.2529e-26,-0.0038141,0.98366,0.0037489,0.31204,8.585,-0.0048,0.312
-0.094505,1.2076e-26,-0.0038745,0.98443,0.0038168,0.31324,8.585,-0.00478,0.3132
-0.0934,9.9788e-27,-0.003932,0.9877,0.0038865,0.31444,8.585,-0.00476,0.3144
-0.092275,9.0141e-27,-0.0039885,0.99092,0.0039567,0.31564,8.585,-0.00474,0.3156
-0.091095,1.124e-26,-0.0040421,0.994,0.0040286,0.31684,8.585,-0.00472,0.3168
-0.08989,1.279e-26,-0.0040945,0.99634,0.0041013,0.31804,8.585,-0.0047,0.318
-0.088633,1.2891e-26,-0.0041441,0.99708,0.0041754,0.31924,8.585,-0.00468,0.3192
-0.087347,1.2215e-26,-0.0041923,0.99741,0.0042505,0.32044,8.585,-0.00466,0.3204
-0.086011,1.0233e-26,-0.0042379,0.99707,0.004327,0.32164,8.585,-0.00464,0.3216
-0.084644,1.0202e-26,-0.0042812,0.99528,0.0044045,0.32284,8.585,-0.00462,0.3228
-0.083235,1.2771e-26,-0.0043216,0.99156,0.0044833,0.32405,8.585,-0.0046,0.324
-0.081795,1.4104e-26,-0.0043593,0.98616,0.0045631,0.32525,8.585,-0.00458,0.3252
-0.080323,1.4119e-26,-0.0043943,0.97896,0.0046439,0.32645,8.585,-0.00456,0.3264
-0.078817,1.2842e-26,-0.0044269,0.97352,0.0047257,0.32765,8.585,-0.00454,0.3276
-0.077282,1.0461e-26,-0.0044575,0.9696,0.0048085,0.32885,8.585,-0.00452,0.3288
-0.075713,1.1066e-26,-0.0044852,0.96797,0.0048923,0.33005,8.585,-0.0045,0.33
-0.074121,1.3701e-26,-0.0045109,0.9679,0.0049769,0.33125,8.585,-0.00448,0.3312
-0.072496,1.4699e-26,-0.0045329,0.96836,0.0050626,0.33245,8.585,-0.00446,0.3324
-0.070854,1.4818e-26,-0.0045529,0.96912,0.0051489,0.33365,8.585,-0.00444,0.3336
-0.069179,1.3153e-26,-0.0045688,0.97304,0.0052364,0.33485,8.585,-0.00442,0.3348
-0.067491,1.0745e-26,-0.004583,0.97829,0.0053245,0.33605,8.585,-0.0044,0.336
-0.06577,1.2336e-26,-0.0045925,0.9845,0.0054137,0.33725,8.585,-0.00438,0.3372
-0.064039,1.5175e-26,-0.0046006,0.991,0.0055034,0.33845,8.585,-0.00436,0.3384
-0.062276,1.3523e-26,-0.0046035,0.99393,0.0055942,0.33965,8.585,-0.00434,0.3396
-0.060507,1.0867e-26,-0.0046053,0.99605,0.0056853,0.34085,8.585,-0.00432,0.3408
-0.058706,5.8022e-27,-0.004602,0.99605,0.0057777,0.34205,8.585,-0.0043,0.342
-0.0569,3.8681e-28,-0.004598,0.99574,0.0058702,0.34325,8.585,-0.00428,0.3432
-0.055065,5.5042e-27,-0.0045884,0.99326,0.005964,0.34445,8.585,-0.00426,0.3444
-0.053228,1.1432e-26,-0.0045784,0.99062,0.006058,0.34565,8.585,-0.00424,0.3456
-0.051369,1.1506e-26,-0.0045631,0.98693,0.0061532,0.34685,8.585,-0.00422,0.3468
-0.04951,1.1253e-26,-0.0045474,0.98331,0.0062485,0.34805,8.585,-0.0042,0.348
-0.047639,5.3453e-27,-0.0045273,0.98157,0.0063449,0.34925,8.585,-0.00418,0.3492
-0.045768,6.7307e-28,-0.0045069,0.98012,0.0064413,0.35045,8.585,-0.00416,0.3504
-0.043889,7.7401e-27,-0.0044824,0.98149,0.0065386,0.35165,8.585,-0.00414,0.3516
-0.042009,1.4312e-26,-0.0044571,0.98322,0.006636,0.35285,8.585,-0.00412,0.3528
-0.040124,1.81e-26,-0.0044269,0.98704,0.0067342,0.35405,8.585,-0.0041,0.354
-0.038238,2.1211e-26,-0.0043956,0.99064,0.0068326,0.35525,8.585,-0.00408,0.3552
-0.03635,2.1721e-26,-0.0043597,0.9934,0.0069317,0.35645,8.585,-0.00406,0.3564
-0.034462,2.5324e-26,-0.0043223,0.99545,0.0070311,0.35765,8.585,-0.00404,0.3576
-0.032576,3.7644e-26,-0.0042805,0.99554,0.0071313,0.35885,8.585,-0.00402,0.3588
-0.030692,4.6468e-26,-0.0042367,0.99519,0.0072318,0.36005,8.585,-0.004,0.36
-0.028816,4.7776e-26,-0.0041884,0.99394,0.0073331,0.36125,8.585,-0.00398,0.3612
-0.026946,4.6169e-26,-0.0041377,0.99294,0.0074348,0.36245,8.585,-0.00396,0.3624
-0.025086,3.966e-26,-0.0040832,0.99238,0.0075374,0.36365,8.585,-0.00394,0.3636
-0.023239,3.6379e-26,-0.004026,0.99258,0.0076409,0.36485,8.585,-0.00392,0.3648
-0.021407,3.7401e-26,-0.0039651,0.9938,0.0077456,0.36605,8.585,-0.0039,0.366
-0.019595,3.5839e-26,-0.003901,0.99527,0.0078522,0.36725,8.585,-0.00388,0.3672
-0.017804,3.1523e-26,-0.0038337,0.99701,0.0079608,0.36845,8.585,-0.00386,0.3684
-0.016039,2.7359e-26,-0.0037632,0.99827,0.0080737,0.36965,8.585,-0.00384,0.3696
-0.014296,2.3325e-26,-0.0036899,0.99913,0.0081904,0.37085,8.585,-0.00382,0.3708
-0.012579,2.5833e-26,-0.0036131,0.99954,0.0083188,0.37205,8.585,-0.0038,0.372
-0.010879,3.279e-26,-0.0035339,0.99965,0.0084551,0.37325,8.585,-0.00378,0.3732
-0.0091727,4.0397e-26,-0.0034486,0.99969,0.0086287,0.37445,8.585,-0.00376,0.3744
-0.0074632,4.8353e-26,-0.00336,0.99969,0.0088221,0.37565,8.585,-0.00374,0.3756
-0.0055594,4.689e-26,-0.0032597,0.99936,0.009142,0.37685,8.585,-0.00372,0.3768
-0.0035748,4.151e-26,-0.0031546,0.99889,0.0095144,0.37805,8.585,-0.0037,0.378
-0.00052756,4.1566e-26,-0.0030255,0.99022,0.010332,0.37925,8.585,-0.00368,0.3792
0.0028517,4.332e-26,-0.0028889,0.97899,0.011288,0.38045,8.585,-0.00366,0.3804
0.010849,3.58e-26,-0.0027069,0.91641,0.013835,0.38165,8.585,-0.00364,0.3816
0.019878,2.6208e-26,-0.0025148,0.84237,0.016737,0.38285,8.585,-0.00362,0.3828
0.042017,-1.0015e-26,-0.0021385,0.68415,0.023349,0.38405,8.585,-0.0036,0.384
0.066065,-5.0113e-26,-0.0017353,0.51367,0.030501,0.38525,8.585,-0.00358,0.3852
0.11136,-6.1962e-26,-0.00090183,0.34646,0.039893,0.38645,8.585,-0.00356,0.3864
0.15828,-7.1639e-26,-3.5219e-05,0.17951,0.049457,0.38765,8.585,-0.00354,0.3876
0.22077,-5.5023e-26,0.0012154,0.10464,0.054012,0.38885,8.585,-0.00352,0.3888
0.28336,-3.797e-26,0.0024732,0.03357,0.058201,0.39005,8.585,-0.0035,0.39
0.34212,-2.0572e-26,0.0037567,0.018181,0.055471,0.39125,8.585,-0.00348,0.3912
0.39943,-1.6703e-27,0.005027,0.0040717,0.052572,0.39245,8.585,-0.00346,0.3924
0.4429,3.15e-26,0.0061731,0.0021107,0.048077,0.39365,8.585,-0.00344,0.3936
0.48444,5.8681e-26,0.0073001,0.00041604,0.043821,0.39485,8.585,-0.00342,0.3948
0.51501,5.2141e-26,0.0083197,0.00022073,0.04091,0.39606,8.585,-0.0034,0.396
0.54392,5.67e-26,0.00931,6.5663e-05,0.038279,0.39726,8.585,-0.00338,0.3972
0.56641,1.0395e-25,0.010187,6.5441e-05,0.036722,0.39846,8.585,-0.00336,0.3984
0.58761,1.7301e-25,0.011022,7.4167e-05,0.035325,0.39966,8.585,-0.00334,0.3996
0.60513,3.0353e-25,0.011736,0.00010811,0.034379,0.40086,8.585,-0.00332,0.4008
0.62162,3.8486e-25,0.012397,0.00014033,0.033528,0.40206,8.585,-0.0033,0.402
0.63587,3.6042e-25,0.012941,0.00016884,0.032882,0.40326,8.585,-0.00328,0.4032
0.64938,2.9785e-25,0.013438,0.00019168,0.032365,0.40446,8.585,-0.00326,0.4044
0.6616,1.7121e-25,0.013857,0.00020503,0.032064,0.40566,8.585,-0.00324,0.4056
0.67344,7.9139e-26,0.014255,0.00020996,0.031903,0.40686,8.585,-0.00322,0.4068
0.68477,3.3168e-26,0.014625,0.00020369,0.031927,0.40806,8.585,-0.0032,0.408
0.69594,-1.8492e-26,0.014987,0.00019138,0.032036,0.40926,8.585,-0.00318,0.4092
0.70694,-7.6216e-26,0.015342,0.00017265,0.032235,0.41046,8.585,-0.00316,0.4104
0.71786,-1.6466e-25,0.015694,0.00015704,0.032474,0.41166,8.585,-0.00314,0.4116
0.72869,-2.7931e-25,0.016043,0.00014408,0.032748,0.41286,8.585,-0.00312,0.4128
0.73941,-3.602e-25,0.016406,0.00013522,0.033052,0.41406,8.585,-0.0031,0.414
0.75006,-4.1814e-25,0.016777,0.00012915,0.033377,0.41526,8.585,-0.00308,0.4152
0.76044,-4.3987e-25,0.01717,0.00012309,0.033735,0.41646,8.585,-0.00306,0.4164
0.77069,-4.4216e-25,0.017575,0.00011703,0.034111,0.41766,8.585,-0.00304,0.4176
0.78024,-4.0738e-25,0.017999,0.00010631,0.034553,0.41886,8.585,-0.00302,0.4188
0.78949,-3.5719e-25,0.018431,9.3653e-05,0.035022,0.42006,8.585,-0.003,0.42
0.79773,-3.0975e-25,0.018897,7.9388e-05,0.035581,0.42126,8.585,-0.00298,0.4212
0.80566,-2.6317e-25,0.019374,6.4622e-05,0.036168,0.42246,8.585,-0.00296,0.4224
0.81256,-3.5482e-25,0.01989,5.4424e-05,0.036811,0.42366,8.585,-0.00294,0.4236
0.81924,-4.7733e-25,0.020416,4.5245e-05,0.037467,0.42486,8.585,-0.00292,0.4248
0.82458,-6.0667e-25,0.020966,4.4588e-05,0.03811,0.42606,8.585,-0.0029,0.426
0.82972,-7.37e-25,0.02152,4.517e-05,0.038752,0.42726,8.585,-0.00288,0.4272
0.83332,-5.1281e-25,0.022083,4.667e-05,0.039297,0.42846,8.585,-0.00286,0.4284
0.83681,-2.6136e-25,0.022646,4.824e-05,0.039834,0.42966,8.585,-0.00284,0.4296
0.83895,9.026e-26,0.0232,4.3693e-05,0.040274,0.43086,8.585,-0.00282,0.4308
0.84102,4.3303e-25,0.023753,3.8959e-05,0.04071,0.43206,8.585,-0.0028,0.432
0.84202,5.2289e-25,0.024283,3.2074e-05,0.041077,0.43326,8.585,-0.00278,0.4332
0.84292,6.1843e-25,0.024811,2.5317e-05,0.041436,0.43446,8.585,-0.00276,0.4344
0.84295,7.6785e-25,0.025333,1.9768e-05,0.041717,0.43566,8.585,-0.00274,0.4356
0.84287,8.9524e-25,0.025859,1.4607e-05,0.041984,0.43686,8.585,-0.00272,0.4368
0.84218,8.9854e-25,0.026412,1.1632e-05,0.042164,0.43806,8.585,-0.0027,0.438
0.84138,8.7136e-25,0.026971,9.317e-06,0.042322,0.43926,8.585,-0.00268,0.4392
0.84012,7.2692e-25,0.027553,9.5427e-06,0.042397,0.44046,8.585,-0.00266,0.4404
0.83869,6.5865e-25,0.028137,9.781e-06,0.04245,0.44166,8.585,-0.00264,0.4416
0.83679,8.0501e-25,0.028728,1.0055e-05,0.042439,0.44286,8.585,-0.00262,0.4428
0.83467,9.0416e-25,0.029319,9.6538e-06,0.042406,0.44406,8.585,-0.0026,0.444
0.83209,9.0184e-25,0.029913,7.8021e-06,0.042325,0.44526,8.585,-0.00258,0.4452
0.82928,8.4566e-25,0.030503,5.9964e-06,0.042223,0.44646,8.585,-0.00256,0.4464
0.82609,6.9898e-25,0.031088,4.2678e-06,0.042085,0.44766,8.585,-0.00254,0.4476
0.8227,6.7529e-25,0.031666,2.852e-06,0.04193,0.44886,8.585,-0.00252,0.4488
0.81903,8.1559e-25,0.032234,1.8534e-06,0.041751,0.45006,8.585,-0.0025,0.45
0.81511,9.2078e-25,0.032795,1.129e-06,0.041562,0.45126,8.585,-0.00248,0.4512
0.81094,9.8857e-25,0.03335,6.9666e-07,0.041361,0.45246,8.585,-0.00246,0.4524
0.80648,9.8111e-25,0.033901,4.0745e-07,0.041158,0.45366,8.585,-0.00244,0.4536
0.80176,9.0948e-25,0.034448,2.4026e-07,0.040951,0.45486,8.585,-0.00242,0.4548
0.79676,9.2284e-25,0.034992,1.3699e-07,0.040742,0.45606,8.585,-0.0024,0.456
0.79158,9.9402e-25,0.035533,7.7186e-08,0.040532,0.45726,8.585,-0.00238,0.4572
0.78613,9.7035e-25,0.036068,4.362e-08,0.040322,0.45846,8.585,-0.00236,0.4584
0.78054,8.958e-25,0.036601,2.413e-08,0.040113,0.45966,8.585,-0.00234,0.4596
0.77469,7.1757e-25,0.037123,1.4178e-08,0.039911,0.46086,8.585,-0.00232,0.4608
0.76874,4.9625e-25,0.037642,8.192e-09,0.039713,0.46206,8.585,-0.0023,0.462
0.76256,4.2965e-25,0.038148,5.3038e-09,0.039529,0.46326,8.585,-0.00228,0.4632
0.75631,4.114e-25,0.03865,3.3837e-09,0.039349,0.46446,8.585,-0.00226,0.4644
0.74983,3.9982e-25,0.039136,2.5147e-09,0.039185,0.46566,8.585,-0.00224,0.4656
0.74331,3.8973e-25,0.039618,1.8804e-09,0.039024,0.46686,8.585,-0.00222,0.4668
0.73653,3.2863e-25,0.040081,1.7028e-09,0.038881,0.46807,8.585,-0.0022,0.468
0.72972,2.6011e-25,0.040542,1.5916e-09,0.038741,0.46927,8.585,-0.00218,0.4692
0.72256,3.1049e-25,0.040984,1.6776e-09,0.038623,0.47047,8.585,-0.00216,0.4704
0.71538,3.7002e-25,0.041426,1.7786e-09,0.038508,0.47167,8.585,-0.00214,0.4716
0.70773,3.6758e-25,0.04184,1.8772e-09,0.03842,0.47287,8.585,-0.00212,0.4728
0.70005,3.618e-25,0.042252,1.9783e-09,0.038333,0.47407,8.585,-0.0021,0.474
0.69172,2.9937e-25,0.042629,2.1432e-09,0.038272,0.47527,8.585,-0.00208,0.4752
0.68332,2.4931e-25,0.043006,2.3147e-09,0.038214,0.47647,8.585,-0.00206,0.4764
0.67418,3.1662e-25,0.043379,2.5498e-09,0.038181,0.47767,8.585,-0.00204,0.4776
0.6649,3.7426e-25,0.043751,2.7532e-09,0.038155,0.47887,8.585,-0.00202,0.4788
0.65481,3.7743e-25,0.044112,2.7784e-09,0.038173,0.48007,8.585,-0.002,0.48
0.64461,3.6731e-25,0.044474,2.7602e-09,0.03819,0.48127,8.585,-0.00198,0.4812
0.63394,3.0614e-25,0.044837,2.5751e-09,0.038205,0.48247,8.585,-0.00196,0.4824
0.62334,2.7911e-25,0.045204,2.3512e-09,0.038196,0.48367,8.585,-0.00194,0.4836
0.61295,3.4828e-25,0.045586,2.0179e-09,0.038121,0.48487,8.585,-0.00192,0.4848
0.60286,3.9497e-25,0.045963,1.6953e-09,0.038006,0.48607,8.585,-0.0019,0.486
0.59343,3.9334e-25,0.046329,1.3959e-09,0.037804,0.48727,8.585,-0.00188,0.4872
0.58443,3.6574e-25,0.046684,1.2205e-09,0.037563,0.48847,8.585,-0.00186,0.4884
0.57616,2.9447e-25,0.047021,1.2537e-09,0.037255,0.48967,8.585,-0.00184,0.4896
0.56829,2.7945e-25,0.047341,1.6319e-09,0.036933,0.49087,8.585,-0.00182,0.4908
0.56095,3.3944e-25,0.047641,2.47e-09,0.036594,0.49207,8.585,-0.0018,0.492
0.55398,3.6933e-25,0.047922,3.6581e-09,0.036261,0.49327,8.585,-0.00178,0.4932
0.54739,3.6717e-25,0.048183,5.2192e-09,0.035934,0.49447,8.585,-0.00176,0.4944
0.54113,3.3095e-25,0.048421,6.413e-09,0.03562,0.49567,8.585,-0.00174,0.4956
0.53516,2.6569e-25,0.04864,7.2936e-09,0.035317,0.49687,8.585,-0.00172,0.4968
0.52953,2.3732e-25,0.048838,7.5191e-09,0.035032,0.49807,8.585,-0.0017,0.498
0.52412,2.3404e-25,0.049021,7.299e-09,0.03476,0.49927,8.585,-0.00168,0.4992
0.51906,1.9326e-25,0.04918,6.4915e-09,0.03451,0.50047,8.585,-0.00166,0.5004
0.51417,1.3236e-25,0.049326,5.3687e-09,0.034271,0.50167,8.585,-0.00164,0.5016
0.50962,7.2894e-26,0.049448,4.0213e-09,0.034051,0.50287,8.585,-0.00162,0.5028
0.5052,1.4018e-26,0.049559,2.5803e-09,0.033839,0.50407,8.585,-0.0016,0.504
0.50108,0,0.049646,1.6743e-09,0.033648,0.50527,8.585,-0.00158,0.5052
0.49705,0,0.049726,9.3555e-10,0.033462,0.50647,8.585,-0.00156,0.5064
0.4933,0,0.049782,6.5235e-10,0.033298,0.50767,8.585,-0.00154,0.5076
0.48962,0,0.049832,4.7091e-10,0.033139,0.50887,8.585,-0.00152,0.5088
0.4862,0,0.049851,4.1723e-10,0.032998,0.51007,8.585,-0.0015,0.51
0.48281,0,0.049867,3.8213e-10,0.032861,0.51127,8.585,-0.00148,0.5112
0.47964,0,0.04985,3.6026e-10,0.032741,0.51247,8.585,-0.00146,0.5124
0.47648,0,0.049831,3.3941e-10,0.032623,0.51367,8.585,-0.00144,0.5136
0.47349,0,0.049785,3.194e-10,0.032523,0.51487,8.585,-0.00142,0.5148
0.4705,0,0.049738,2.9949e-10,0.032424,0.51607,8.585,-0.0014,0.516
0.46765,0,0.049664,2.8191e-10,0.032339,0.51727,8.585,-0.00138,0.5172
0.46482,0,0.049588,2.6549e-10,0.032255,0.51847,8.585,-0.00136,0.5184
0.46211,0,0.049489,2.6022e-10,0.032183,0.51967,8.585,-0.00134,0.5196
0.45942,0,0.049388,2.5789e-10,0.032113,0.52087,8.585,-0.00132,0.5208
0.45685,0,0.049272,2.7213e-10,0.032055,0.52207,8.585,-0.0013,0.522
0.4543,0,0.049152,2.897e-10,0.031997,0.52327,8.585,-0.00128,0.5232
0.45186,0,0.049018,3.2012e-10,0.031941,0.52447,8.585,-0.00126,0.5244
0.44946,0,0.048881,3.4973e-10,0.031885,0.52567,8.585,-0.00124,0.5256
0.44713,0,0.048734,3.7704e-10,0.031831,0.52687,8.585,-0.00122,0.5268
0.44483,0,0.048586,3.9853e-10,0.031781,0.52807,8.585,-0.0012,0.528
0.44256,0,0.048434,4.0751e-10,0.031739,0.52927,8.585,-0.00118,0.5292
0.44031,0,0.048278,4.2917e-10,0.031699,0.53047,8.585,-0.00116,0.5304
0.43808,0,0.048114,4.7215e-10,0.031665,0.53167,8.585,-0.00114,0.5316
0.43589,0,0.047945,6.7376e-10,0.031632,0.53287,8.585,-0.00112,0.5328
0.43373,0,0.047768,1.0869e-09,0.031603,0.53407,8.585,-0.0011,0.534
0.43162,0,0.047589,1.956e-09,0.031574,0.53527,8.585,-0.00108,0.5352
0.42954,0,0.047408,3.3111e-09,0.031545,0.53647,8.585,-0.00106,0.5364
0.42751,0,0.047226,4.5792e-09,0.031514,0.53767,8.585,-0.00104,0.5376
0.42551,0,0.047044,5.7729e-09,0.031481,0.53887,8.585,-0.00102,0.5388
0.42354,0,0.04686,6.1602e-09,0.031447,0.54008,8.585,-0.001,0.54
0.42159,0,0.046675,5.9993e-09,0.031411,0.54128,8.585,-0.00098,0.5412
0.41967,0,0.04649,5.1833e-09,0.031375,0.54248,8.585,-0.00096,0.5424
0.41775,0,0.046305,4.0158e-09,0.031338,0.54368,8.585,-0.00094,0.5436
0.41585,0,0.046125,2.7968e-09,0.031303,0.54488,8.585,-0.00092,0.5448
0.41396,0,0.045946,1.5565e-09,0.031268,0.54608,8.585,-0.0009,0.546
0.41211,0,0.045775,8.6049e-10,0.031232,0.54728,8.585,-0.00088,0.5472
0.41027,0,0.045605,3.3463e-10,0.031196,0.54848,8.585,-0.00086,0.5484
0.40848,0,0.045439,1.5981e-10,0.031157,0.54968,8.585,-0.00084,0.5496
0.40669,0,0.045275,6.337e-11,0.031117,0.55088,8.585,-0.00082,0.5508
0.4049,0,0.045111,3.7358e-11,0.031073,0.55208,8.585,-0.0008,0.552
0.40311,0,0.044947,2.1592e-11,0.031028,0.55328,8.585,-0.00078,0.5532
0.4013,0,0.044784,1.4875e-11,0.030977,0.55448,8.585,-0.00076,0.5544
0.39949,0,0.044621,8.8539e-12,0.030924,0.55568,8.585,-0.00074,0.5556
0.39769,0,0.044464,5.9193e-12,0.030865,0.55688,8.585,-0.00072,0.5568
0.39588,0,0.044306,3.1049e-12,0.030805,0.55808,8.585,-0.0007,0.558
0.39408,0,0.044146,1.9997e-12,0.03074,0.55928,8.585,-0.00068,0.5592
0.39228,0,0.043985,9.6697e-13,0.030675,0.56048,8.585,-0.00066,0.5604
0.39048,0,0.043823,6.2258e-13,0.030606,0.56168,8.585,-0.00064,0.5616
0.38868,0,0.043661,3.1334e-13,0.030534,0.56288,8.585,-0.00062,0.5628
0.38686,0,0.043497,2.0198e-13,0.030456,0.56408,8.585,-0.0006,0.564
0.38502,0,0.043332,1.0537e-13,0.030377,0.56528,8.585,-0.00058,0.5652
0.38315,0,0.043161,6.5491e-14,0.03029,0.56648,8.585,-0.00056,0.5664
0.38126,0,0.042985,3.2505e-14,0.0302,0.56768,8.585,-0.00054,0.5676
0.37932,0,0.042798,1.8965e-14,0.030104,0.56888,8.585,-0.00052,0.5688
0.37735,0,0.042606,8.497e-15,0.030004,0.57008,8.585,-0.0005,0.57
0.37533,0,0.042404,4.6305e-15,0.029896,0.57128,8.585,-0.00048,0.5712
0.3733,0,0.042196,1.8691e-15,0.029784,0.57248,8.585,-0.00046,0.5724
0.37124,0,0.04198,9.6494e-16,0.029663,0.57368,8.585,-0.00044,0.5736
0.36918,0,0.041756,3.6872e-16,0.029538,0.57488,8.585,-0.00042,0.5748
0.36712,0,0.041521,1.8312e-16,0.029407,0.57608,8.585,-0.0004,0.576
0.36508,0,0.041281,6.971e-17,0.029274,0.57728,8.585,-0.00038,0.5772
0.36307,0,0.041036,3.3221e-17,0.029139,0.57848,8.585,-0.00036,0.5784
0.36112,0,0.040794,1.2726e-17,0.029003,0.57968,8.585,-0.00034,0.5796
0.35921,0,0.040552,5.8744e-18,0.028867,0.58088,8.585,-0.00032,0.5808
0.35736,0,0.040313,2.3359e-18,0.028734,0.58208,8.585,-0.0003,0.582
0.35555,0,0.040073,1.0506e-18,0.028603,0.58328,8.585,-0.00028,0.5832
0.3538,0,0.039837,4.3733e-19,0.028477,0.58448,8.585,-0.00026,0.5844
0.35208,0,0.039602,1.8457e-19,0.028354,0.58568,8.585,-0.00024,0.5856
0.35043,0,0.039369,7.6806e-20,0.028234,0.58688,8.585,-0.00022,0.5868
0.3488,0,0.039138,2.9323e-20,0.028116,0.58808,8.585,-0.0002,0.588
0.34723,0,0.038907,1.2105e-20,0.028002,0.58928,8.585,-0.00018,0.5892
0.34568,0,0.038676,4.3449e-21,0.027888,0.59048,8.585,-0.00016,0.5904
0.34417,0,0.038444,1.9387e-21,0.027774,0.59168,8.585,-0.00014,0.5916
0.34266,0,0.038213,7.2771e-22,0.027661,0.59288,8.585,-0.00012,0.5928
0.34117,9.9647e-27,0.037978,3.7703e-22,0.027547,0.59408,8.585,-0.0001,0.594
0.33968,2.1378e-26,0.037742,1.5148e-22,0.027432,0.59528,8.585,-8e-05,0.5952
0.33823,3.4335e-26,0.0375,8.7005e-23,0.027317,0.59648,8.585,-6e-05,0.5964
0.33678,4.7409e-26,0.037257,3.4925e-23,0.027201,0.59768,8.585,-4e-05,0.5976
0.33539,3.6378e-26,0.037006,2.1575e-23,0.027085,0.59888,8.585,-2e-05,0.5988
0.33399,2.5589e-26,0.036755,9.2268e-24,0.026969,0.60008,8.585,0,0.6
0.33267,3.007e-26,0.036497,6.0475e-24,0.026854,0.60128,8.585,2e-05,0.6012
0.33135,3.6022e-26,0.036239,3.0804e-24,0.026738,0.60248,8.585,4e-05,0.6024
0.33011,5.5963e-26,0.035972,2.128e-24,0.026623,0.60368,8.585,6e-05,0.6036
0.32888,7.0112e-26,0.035704,1.2618e-24,0.026509,0.60488,8.585,8e-05,0.6048
0.32775,5.1655e-26,0.03543,8.8066e-25,0.026398,0.60608,8.585,0.0001,0.606
0.32664,3.2893e-26,0.035154,5.4147e-25,0.026289,0.60728,8.585,0.00012,0.6072
0.32563,1.2963e-26,0.034875,3.6365e-25,0.026186,0.60848,8.585,0.00014,0.6084
0.32465,-1.7735e-27,0.034593,2.1179e-25,0.026086,0.60968,8.585,0.00016,0.6096
0.32375,-1.8769e-27,0.034307,1.3308e-25,0.025995,0.61088,8.585,0.00018,0.6108
0.32288,-2.2837e-27,0.03402,7.0092e-26,0.025907,0.61209,8.585,0.0002,0.612
0.32208,-3.3428e-27,0.033735,4.0878e-26,0.025825,0.61329,8.585,0.00022,0.6132
0.32131,-3.6333e-27,0.033452,1.9277e-26,0.025745,0.61449,8.585,0.00024,0.6144
0.3206,-2.6319e-27,0.033175,1.0476e-26,0.025669,0.61569,8.585,0.00026,0.6156
0.31991,-2.0754e-27,0.032904,4.5042e-27,0.025596,0.61689,8.585,0.00028,0.6168
0.31927,-2.1118e-27,0.032638,2.3042e-27,0.025526,0.61809,8.585,0.0003,0.618
0.31866,-2.6598e-27,0.03238,9.3674e-28,0.02546,0.61929,8.585,0.00032,0.6192
0.31809,-3.7529e-27,0.03213,4.5627e-28,0.025397,0.62049,8.585,0.00034,0.6204
0.31755,-3.6648e-27,0.031887,1.8259e-28,0.025335,0.62169,8.585,0.00036,0.6216
0.31704,-2.5691e-27,0.03165,8.5313e-29,0.025273,0.62289,8.585,0.00038,0.6228
0.31654,1.5907e-26,0.031421,3.463e-29,0.025212,0.62409,8.585,0.0004,0.624
0.31606,4.6202e-26,0.031195,1.5639e-29,0.025151,0.62529,8.585,0.00042,0.6252
0.31557,7.6465e-26,0.03098,6.6249e-30,0.025089,0.62649,8.585,0.00044,0.6264
0.31508,1.0671e-25,0.030771,2.9617e-30,0.025027,0.62769,8.585,0.00046,0.6276
0.31459,9.4962e-26,0.030574,1.3685e-30,0.024963,0.62889,8.585,0.00048,0.6288
0.31409,6.5758e-26,0.030382,6.3584e-31,0.024897,0.63009,8.585,0.0005,0.63
0.31357,6.1543e-26,0.0302,3.3404e-31,0.024829,0.63129,8.585,0.00052,0.6312
0.31303,6.5137e-26,0.03002,1.6692e-31,0.024761,0.63249,8.585,0.00054,0.6324
0.31245,9.3117e-26,0.029847,9.7891e-32,0.024686,0.63369,8.585,0.00056,0.6336
0.31186,1.2654e-25,0.029675,5.0763e-32,0.024611,0.63489,8.585,0.00058,0.6348
0.31124,1.0125e-25,0.029508,3.108e-32,0.024529,0.63609,8.585,0.0006,0.636
0.31061,6.7415e-26,0.029342,1.5388e-32,0.024446,0.63729,8.585,0.00062,0.6372
0.31,6.5139e-26,0.029184,9.3475e-33,0.024363,0.63849,8.585,0.00064,0.6384
0.30939,6.5291e-26,0.029026,4.0495e-33,0.02428,0.63969,8.585,0.00066,0.6396
0.30883,9.889e-26,0.028881,2.4223e-33,0.024203,0.64089,8.585,0.00068,0.6408
0.30828,1.3034e-25,0.028736,9.0131e-34,0.024126,0.64209,8.585,0.0007,0.642
0.30779,9.6757e-26,0.02861,5.2238e-34,0.024057,0.64329,8.585,0.00072,0.6432
0.30731,6.3124e-26,0.028486,1.7234e-34,0.023988,0.64449,8.585,0.00074,0.6444
0.30687,2.8988e-26,0.028373,9.6434e-35,0.023924,0.64569,8.585,0.00076,0.6456
0.30644,0,0.028262,2.9929e-35,0.023861,0.64689,8.585,0.00078,0.6468
0.30602,0,0.028163,1.6335e-35,0.023801,0.64809,8.585,0.0008,0.648
0.3056,7.8461e-27,0.028066,5.0595e-36,0.023741,0.64929,8.585,0.00082,0.6492
0.30518,4.5869e-26,0.027982,2.7073e-36,0.023682,0.65049,8.585,0.00084,0.6504
0.30475,9.3835e-26,0.027902,8.6415e-37,0.023623,0.65169,8.585,0.00086,0.6516
0.30433,1.6983e-25,0.027835,4.5491e-37,0.023565,0.65289,8.585,0.00088,0.6528
0.3039,2.3317e-25,0.027772,1.5245e-37,0.023507,0.65409,8.585,0.0009,0.654
0.30349,2.693e-25,0.02772,7.9529e-38,0.02345,0.65529,8.585,0.00092,0.6552
0.30308,2.9157e-25,0.02767,2.8696e-38,0.023392,0.65649,8.585,0.00094,0.6564
0.30268,2.9058e-25,0.027625,1.4996e-38,0.023335,0.65769,8.585,0.00096,0.6576
0.30229,2.737e-25,0.027587,5.9568e-39,0.023278,0.65889,8.585,0.00098,0.6588
0.3019,2.3564e-25,0.027558,3.1306e-39,0.023221,0.66009,8.585,0.001,0.66
0.30152,1.9766e-25,0.027534,1.3576e-39,0.023165,0.66129,8.585,0.00102,0.6612
0.30113,1.5978e-25,0.027518,7.0681e-40,0.023109,0.66249,8.585,0.00104,0.6624
0.30076,1.6738e-25,0.027506,3.2085e-40,0.023055,0.66369,8.585,0.00106,0.6636
0.30041,2.1379e-25,0.027498,1.6076e-40,0.023,0.66489,8.585,0.00108,0.6648
0.30008,2.3531e-25,0.0275,7.2935e-41,0.022946,0.66609,8.585,0.0011,0.666
0.29977,2.399e-25,0.027508,3.4249e-41,0.022893,0.66729,8.585,0.00112,0.6672
0.29949,2.1459e-25,0.027525,1.5165e-41,0.02284,0.66849,8.585,0.00114,0.6684
0.29922,1.7324e-25,0.027547,6.5959e-42,0.022788,0.66969,8.585,0.00116,0.6696
0.29899,1.9528e-25,0.027576,2.8713e-42,0.022737,0.67089,8.585,0.00118,0.6708
0.29879,2.4366e-25,0.027609,1.1603e-42,0.022687,0.67209,8.585,0.0012,0.672
0.29863,2.9216e-25,0.027657,5.1147e-43,0.02264,0.67329,8.585,0.00122,0.6732
0.29848,3.407e-25,0.02771,1.9338e-43,0.022592,0.67449,8.585,0.00124,0.6744
0.29837,3.4789e-25,0.027782,8.8282e-44,0.02255,0.67569,8.585,0.00126,0.6756
0.29826,3.4584e-25,0.027858,3.223e-44,0.022508,0.67689,8.585,0.00128,0.6768
0.29818,3.4453e-25,0.027952,1.5414e-44,0.022474,0.67809,8.585,0.0013,0.678
0.2981,3.4333e-25,0.028048,4.2039e-45,0.022442,0.67929,8.585,0.00132,0.6792
0.29807,3.3978e-25,0.028156,2.8026e-45,0.022416,0.68049,8.585,0.00134,0.6804
0.29803,3.3605e-25,0.028266,0,0.02239,0.68169,8.585,0.00136,0.6816
0.29806,3.3259e-25,0.028391,0,0.022369,0.68289,8.585,0.00138,0.6828
0.29809,3.293e-25,0.028516,0,0.022348,0.6841,8.585,0.0014,0.684
0.29819,3.3032e-25,0.028659,0,0.022329,0.6853,8.585,0.00142,0.6852
0.29829,3.3074e-25,0.028802,0,0.022311,0.6865,8.585,0.00144,0.6864
0.29845,3.254e-25,0.028954,0,0.022294,0.6877,8.585,0.00146,0.6876
0.29861,3.2005e-25,0.029107,0,0.022276,0.6889,8.585,0.00148,0.6888
0.29881,3.1464e-25,0.029266,0,0.02226,0.6901,8.585,0.0015,0.69
0.29902,3.0239e-25,0.029427,0,0.022243,0.6913,8.585,0.00152,0.6912
0.29925,2.6387e-25,0.029597,0,0.022228,0.6925,8.585,0.00154,0.6924
0.29949,2.2408e-25,0.029768,0,0.022214,0.6937,8.585,0.00156,0.6936
0.29975,1.8075e-25,0.029943,0,0.022199,0.6949,8.585,0.00158,0.6948
0.30001,1.6093e-25,0.030118,0,0.022185,0.6961,8.585,0.0016,0.696
0.30028,1.9162e-25,0.030294,0,0.022172,0.6973,8.585,0.00162,0.6972
0.30055,2.2353e-25,0.030471,0,0.022158,0.6985,8.585,0.00164,0.6984
0.30081,2.5747e-25,0.030649,0,0.022143,0.6997,8.585,0.00166,0.6996
0.30109,2.7456e-25,0.030829,0,0.022128,0.7009,8.585,0.00168,0.7008
0.30139,2.6919e-25,0.031011,0,0.022112,0.7021,8.585,0.0017,0.702
0.30169,2.4761e-25,0.031197,0,0.022096,0.7033,8.585,0.00172,0.7032
0.30202,2.0876e-25,0.031385,0,0.022079,0.7045,8.585,0.00174,0.7044
0.30234,1.7259e-25,0.031576,0,0.022061,0.7057,8.585,0.00176,0.7056
0.30266,1.387e-25,0.031768,0,0.022043,0.7069,8.585,0.00178,0.7068
0.30297,1.4284e-25,0.031961,0,0.022025,0.7081,8.585,0.0018,0.708
0.30329,1.7283e-25,0.032155,0,0.022006,0.7093,8.585,0.00182,0.7092
0.3036,1.8053e-25,0.03235,0,0.021988,0.7105,8.585,0.00184,0.7104
0.30392,1.7627e-25,0.032547,0,0.021969,0.7117,8.585,0.00186,0.7116
0.30424,1.4999e-25,0.032743,0,0.021952,0.7129,8.585,0.00188,0.7128
0.30457,1.1456e-25,0.03294,0,0.021935,0.7141,8.585,0.0019,0.714
0.3049,1.2172e-25,0.033135,0,0.02192,0.7153,8.585,0.00192,0.7152
0.30523,1.4219e-25,0.03333,0,0.021905,0.7165,8.585,0.00194,0.7164
0.30556,1.6295e-25,0.033524,0,0.02189,0.7177,8.585,0.00196,0.7176
0.30589,1.8378e-25,0.033718,0,0.021874,0.7189,8.585,0.00198,0.7188
0.30621,1.8459e-25,0.033908,0,0.021855,0.7201,8.585,0.002,0.72
0.30652,1.8248e-25,0.034097,0,0.021836,0.7213,8.585,0.00202,0.7212
0.30684,1.589e-25,0.034285,0,0.021816,0.7225,8.585,0.00204,0.7224
0.30716,1.3366e-25,0.034473,0,0.021796,0.7237,8.585,0.00206,0.7236
0.30749,1.0879e-25,0.03466,0,0.021777,0.7249,8.585,0.00208,0.7248
0.30781,8.5843e-26,0.034847,0,0.021759,0.7261,8.585,0.0021,0.726
0.30813,1.0944e-25,0.035028,0,0.021741,0.7273,8.585,0.00212,0.7272
0.30845,1.3077e-25,0.035209,0,0.021723,0.7285,8.585,0.00214,0.7284
0.30876,1.3044e-25,0.035383,0,0.021703,0.7297,8.585,0.00216,0.7296
0.30907,1.2636e-25,0.035557,0,0.021683,0.7309,8.585,0.00218,0.7308
0.30936,1.0117e-25,0.035727,0,0.021659,0.7321,8.585,0.0022,0.732
0.30966,8.5565e-26,0.035897,0,0.021635,0.7333,8.585,0.00222,0.7332
0.30996,1.0683e-25,0.036064,0,0.021609,0.7345,8.585,0.00224,0.7344
0.31027,1.2786e-25,0.03623,0,0.021582,0.7357,8.585,0.00226,0.7356
0.3106,1.4821e-25,0.036391,0,0.021553,0.7369,8.585,0.00228,0.7368
0.31093,1.6081e-25,0.036548,0,0.021525,0.7381,8.585,0.0023,0.738
0.31128,1.5672e-25,0.0367,0,0.021495,0.7393,8.585,0.00232,0.7392
0.31163,1.5371e-25,0.036853,0,0.021465,0.7405,8.585,0.00234,0.7404
0.31199,1.5253e-25,0.037006,0,0.021434,0.7417,8.585,0.00236,0.7416
0.31235,1.5169e-25,0.037159,0,0.021403,0.7429,8.585,0.00238,0.7428
0.31272,1.5129e-25,0.037312,0,0.021372,0.7441,8.585,0.0024,0.744
0.31307,1.5036e-25,0.037463,0,0.02134,0.7453,8.585,0.00242,0.7452
0.31342,1.4886e-25,0.037613,0,0.021308,0.7465,8.585,0.00244,0.7464
0.31376,1.4756e-25,0.037762,0,0.021275,0.7477,8.585,0.00246,0.7476
0.31411,1.4641e-25,0.037912,0,0.021243,0.7489,8.585,0.00248,0.7488
0.31446,1.4414e-25,0.038063,0,0.021211,0.7501,8.585,0.0025,0.75
0.31481,1.4111e-25,0.038215,0,0.02118,0.7513,8.585,0.00252,0.7512
0.31517,1.3859e-25,0.038372,0,0.021149,0.7525,8.585,0.00254,0.7524
0.31552,1.3636e-25,0.038531,0,0.02112,0.7537,8.585,0.00256,0.7536
0.31588,1.2326e-25,0.038693,0,0.021092,0.7549,8.585,0.00258,0.7548
0.31624,1.0564e-25,0.038855,0,0.021064,0.75611,8.585,0.0026,0.756
0.3166,8.641e-26,0.039018,0,0.021038,0.75731,8.585,0.00262,0.7572
0.31697,6.6669e-26,0.039182,0,0.021013,0.75851,8.585,0.00264,0.7584
0.31736,7.3938e-26,0.03935,0,0.020988,0.75971,8.585,0.00266,0.7596
0.31774,8.7237e-26,0.039519,0,0.020965,0.76091,8.585,0.00268,0.7608
0.31814,1.0236e-25,0.039689,0,0.020943,0.76211,8.585,0.0027,0.762
0.31853,1.1775e-25,0.039858,0,0.020921,0.76331,8.585,0.00272,0.7632
0.31894,1.1664e-25,0.040031,0,0.020902,0.76451,8.585,0.00274,0.7644
0.31934,1.1427e-25,0.040205,0,0.020883,0.76571,8.585,0.00276,0.7656
0.31974,9.6719e-26,0.040377,0,0.020866,0.76691,8.585,0.00278,0.7668
0.32014,7.9043e-26,0.04055,0,0.020849,0.76811,8.585,0.0028,0.768
0.32054,6.4152e-26,0.040724,0,0.020832,0.76931,8.585,0.00282,0.7692
0.32093,5.1848e-26,0.040899,0,0.020816,0.77051,8.585,0.00284,0.7704
0.32132,6.4106e-26,0.041079,0,0.0208,0.77171,8.585,0.00286,0.7716
0.32172,7.4228e-26,0.041258,0,0.020784,0.77291,8.585,0.00288,0.7728
0.32212,7.2321e-26,0.041439,0,0.020769,0.77411,8.585,0.0029,0.774
0.32253,6.7889e-26,0.04162,0,0.020753,0.77531,8.585,0.00292,0.7752
0.32294,5.3744e-26,0.041803,0,0.020737,0.77651,8.585,0.00294,0.7764
0.32336,4.5675e-26,0.041987,0,0.02072,0.77771,8.585,0.00296,0.7776
0.3238,5.4726e-26,0.042173,0,0.020704,0.77891,8.585,0.00298,0.7788
0.32424,6.3918e-26,0.04236,0,0.020687,0.78011,8.585,0.003,0.78
0.32469,7.3416e-26,0.042547,0,0.02067,0.78131,8.585,0.00302,0.7812
0.32513,7.9733e-26,0.042733,0,0.020653,0.78251,8.585,0.00304,0.7824
0.32558,8.0705e-26,0.042917,0,0.020635,0.78371,8.585,0.00306,0.7836
0.32602,6.7541e-26,0.0431,0,0.020618,0.78491,8.585,0.00308,0.7848
0.32645,3.5534e-26,0.043282,0,0.0206,0.78611,8.585,0.0031,0.786
0.32687,1.354e-26,0.043466,0,0.020581,0.78731,8.585,0.00312,0.7872
0.3273,2.2169e-27,0.04365,0,0.020563,0.78851,8.585,0.00314,0.7884
0.32773,1.4046e-26,0.043834,0,0.020545,0.78971,8.585,0.00316,0.7896
0.32816,4.562e-26,0.044018,0,0.020527,0.79091,8.585,0.00318,0.7908
0.32859,5.7916e-26,0.044201,0,0.020509,0.79211,8.585,0.0032,0.792
0.32901,5.7102e-26,0.044384,0,0.020492,0.79331,8.585,0.00322,0.7932
0.32944,4.9188e-26,0.044567,0,0.020474,0.79451,8.585,0.00324,0.7944
0.32987,3.7464e-26,0.04475,0,0.020456,0.79571,8.585,0.00326,0.7956
0.33029,3.9181e-26,0.044934,0,0.020438,0.79691,8.585,0.00328,0.7968
0.33071,4.6485e-26,0.045118,0,0.02042,0.79811,8.585,0.0033,0.798
0.33113,5.2884e-26,0.045304,0,0.020403,0.79931,8.585,0.00332,0.7992
0.33155,5.9001e-26,0.04549,0,0.020386,0.80051,8.585,0.00334,0.8004
0.33195,5.7485e-26,0.045672,0,0.020369,0.80171,8.585,0.00336,0.8016
0.33234,5.4266e-26,0.045854,0,0.020352,0.80291,8.585,0.00338,0.8028
0.33274,5.352e-26,0.046035,0,0.020334,0.80411,8.585,0.0034,0.804
0.33313,5.3135e-26,0.046216,0,0.020317,0.80531,8.585,0.00342,0.8052
0.33355,5.3538e-26,0.0464,0,0.020299,0.80651,8.585,0.00344,0.8064
0.33397,5.4001e-26,0.046585,0,0.020282,0.80771,8.585,0.00346,0.8076
0.33442,5.3554e-26,0.046771,0,0.020264,0.80891,8.585,0.00348,0.8088
0.33487,5.2829e-26,0.046958,0,0.020247,0.81011,8.585,0.0035,0.81
0.33533,4.5738e-26,0.047145,0,0.020229,0.81131,8.585,0.00352,0.8112
0.33578,3.8549e-26,0.047332,0,0.020212,0.81251,8.585,0.00354,0.8124
0.33622,3.044e-26,0.047518,0,0.020195,0.81371,8.585,0.00356,0.8136
0.33666,2.4231e-26,0.047703,0,0.020179,0.81491,8.585,0.00358,0.8148
0.33709,2.8722e-26,0.047887,0,0.020162,0.81611,8.585,0.0036,0.816
0.33752,3.2403e-26,0.048071,0,0.020145,0.81731,8.585,0.00362,0.8172
0.33795,3.2975e-26,0.048254,0,0.020129,0.81851,8.585,0.00364,0.8184
0.33837,3.1914e-26,0.048437,0,0.020114,0.81971,8.585,0.00366,0.8196
0.33879,2.6253e-26,0.048621,0,0.020099,0.82091,8.585,0.00368,0.8208
0.33921,2.3672e-26,0.048806,0,0.020084,0.82211,8.585,0.0037,0.822
0.33962,2.7714e-26,0.048992,0,0.02007,0.82331,8.585,0.00372,0.8232
0.34002,3.1297e-26,0.049177,0,0.020056,0.82451,8.585,0.00374,0.8244
0.34042,3.411e-26,0.049362,0,0.020042,0.82571,8.585,0.00376,0.8256
0.34081,3.4452e-26,0.049547,0,0.020029,0.82691,8.585,0.00378,0.8268
0.34118,3.15e-26,0.04973,0,0.020017,0.82811,8.585,0.0038,0.828
0.34155,2.7569e-26,0.049914,0,0.020005,0.82932,8.585,0.00382,0.8292
0.34191,2.2596e-26,0.050098,0,0.019994,0.83052,8.585,0.00384,0.8304
0.34227,1.8359e-26,0.050282,0,0.019983,0.83172,8.585,0.00386,0.8316
0.34263,1.4749e-26,0.050465,0,0.019973,0.83292,8.585,0.00388,0.8328
0.343,1.5389e-26,0.050648,0,0.019963,0.83412,8.585,0.0039,0.834
0.34338,1.8918e-26,0.05083,0,0.019954,0.83532,8.585,0.00392,0.8352
0.34375,1.9884e-26,0.051014,0,0.019945,0.83652,8.585,0.00394,0.8364
0.34413,1.9474e-26,0.051197,0,0.019936,0.83772,8.585,0.00396,0.8376
0.3445,1.6471e-26,0.051379,0,0.019928,0.83892,8.585,0.00398,0.8388
0.34487,1.2389e-26,0.051559,0,0.019919,0.84012,8.585,0.004,0.84
0.34524,1.3024e-26,0.051738,0,0.019912,0.84132,8.585,0.00402,0.8412
0.34561,1.5131e-26,0.051917,0,0.019904,0.84252,8.585,0.00404,0.8424
0.34598,1.7387e-26,0.052099,0,0.019897,0.84372,8.585,0.00406,0.8436
0.34636,1.9676e-26,0.052281,0,0.019891,0.84492,8.585,0.00408,0.8448
0.34674,1.91e-26,0.052462,0,0.019884,0.84612,8.585,0.0041,0.846
0.34713,1.8107e-26,0.052644,0,0.019878,0.84732,8.585,0.00412,0.8472
0.34751,1.4845e-26,0.052824,0,0.019872,0.84852,8.585,0.00414,0.8484
0.3479,1.141e-26,0.053004,0,0.019866,0.84972,8.585,0.00416,0.8496
0.34828,8.4906e-27,0.053185,0,0.019859,0.85092,8.585,0.00418,0.8508
0.34866,5.727e-27,0.053365,0,0.019853,0.85212,8.585,0.0042,0.852
0.34904,6.5286e-27,0.053542,0,0.019847,0.85332,8.585,0.00422,0.8532
0.34942,7.2381e-27,0.053719,0,0.019841,0.85452,8.585,0.00424,0.8544
0.3498,7.0722e-27,0.053892,0,0.019835,0.85572,8.585,0.00426,0.8556
0.35017,6.6528e-27,0.054065,0,0.019829,0.85692,8.585,0.00428,0.8568
0.35053,4.806e-27,0.054235,0,0.019823,0.85812,8.585,0.0043,0.858
0.35089,3.1631e-27,0.054404,0,0.019817,0.85932,8.585,0.00432,0.8592
0.35124,2.3046e-27,0.05457,0,0.019811,0.86052,8.585,0.00434,0.8604
0.3516,1.5671e-27,0.054736,0,0.019805,0.86172,8.585,0.00436,0.8616
0.35197,1.1705e-27,0.054902,0,0.019799,0.86292,8.585,0.00438,0.8628
0.35234,1.219e-27,0.055069,0,0.019793,0.86412,8.585,0.0044,0.864
0.35273,2.2244e-27,0.055238,0,0.019787,0.86532,8.585,0.00442,0.8652
0.35311,3.1634e-27,0.055406,0,0.019782,0.86652,8.585,0.00444,0.8664
0.35349,3.9906e-27,0.055572,0,0.019776,0.86772,8.585,0.00446,0.8676
0.35386,4.0832e-27,0.055738,0,0.019771,0.86892,8.585,0.00448,0.8688
0.35423,3.1963e-27,0.055902,0,0.019766,0.87012,8.585,0.0045,0.87
0.35461,2.8256e-27,0.05607,0,0.019761,0.87132,8.585,0.00452,0.8712
0.355,3.0049e-27,0.05624,0,0.019756,0.87252,8.585,0.00454,0.8724
0.35538,3.3893e-27,0.056412,0,0.019752,0.87372,8.585,0.00456,0.8736
0.35578,3.9486e-27,0.056585,0,0.019747,0.87492,8.585,0.00458,0.8748
0.35615,3.6558e-27,0.056755,0,0.019743,0.87612,8.585,0.0046,0.876
0.35651,2.7835e-27,0.056923,0,0.019739,0.87732,8.585,0.00462,0.8772
0.35685,1.477e-27,0.05709,0,0.019735,0.87852,8.585,0.00464,0.8784
0.35719,-6.2468e-29,0.057258,0,0.019731,0.87972,8.585,0.00466,0.8796
0.35754,-1.2586e-27,0.05743,0,0.019727,0.88092,8.585,0.00468,0.8808
0.35788,-2.3121e-27,0.057603,0,0.019723,0.88212,8.585,0.0047,0.882
0.35824,-2.673e-27,0.057776,0,0.019719,0.88332,8.585,0.00472,0.8832
0.3586,-2.8175e-27,0.057949,0,0.019716,0.88452,8.585,0.00474,0.8844
0.35895,-3.3636e-27,0.058124,0,0.019712,0.88572,8.585,0.00476,0.8856
0.35931,-3.9994e-27,0.058299,0,0.019709,0.88692,8.585,0.00478,0.8868
0.35966,-4.8273e-27,0.058475,0,0.019706,0.88812,8.585,0.0048,0.888
0.36,-5.6833e-27,0.058651,0,0.019703,0.88932,8.585,0.00482,0.8892
0.36032,-6.3393e-27,0.058826,0,0.0197,0.89052,8.585,0.00484,0.8904
0.36064,-6.9799e-27,0.059001,0,0.019697,0.89172,8.585,0.00486,0.8916
0.36093,-6.3914e-27,0.059172,0,0.019694,0.89292,8.585,0.00488,0.8928
0.36121,-5.7829e-27,0.059343,0,0.019691,0.89412,8.585,0.0049,0.894
0.36149,-5.1683e-27,0.05951,0,0.019689,0.89532,8.585,0.00492,0.8952
0.36178,-4.5181e-27,0.059676,0,0.019686,0.89652,8.585,0.00494,0.8964
0.36207,-3.5308e-27,0.059839,0,0.019683,0.89772,8.585,0.00496,0.8976
0.36236,-2.5801e-27,0.060002,0,0.019681,0.89892,8.585,0.00498,0.8988
0.36266,-1.8354e-27,0.060163,0,0.019678,0.90013,8.585,0.005,0.9
0.36296,-1.5116e-27,0.060322,0,0.019676,0.90133,8.585,0.00502,0.9012
0.36327,-2.8062e-27,0.060478,0,0.019673,0.90253,8.585,0.00504,0.9024
0.36357,-2.642e-27,0.060634,0,0.019671,0.90373,8.585,0.00506,0.9036
0.36389,1.6327e-27,0.06079,0,0.019669,0.90493,8.585,0.00508,0.9048
0.36421,4.5586e-27,0.060948,0,0.019667,0.90613,8.585,0.0051,0.906
0.36453,4.5855e-27,0.061109,0,0.019665,0.90733,8.585,0.00512,0.9072
0.36486,4.3923e-28,0.061268,0,0.019663,0.90853,8.585,0.00514,0.9084
0.3652,-1.0719e-26,0.061423,0,0.019661,0.90973,8.585,0.00516,0.9096
0.36552,-1.7333e-26,0.061577,0,0.01966,0.91093,8.585,0.00518,0.9108
0.36583,-1.7892e-26,0.061729,0,0.019658,0.91213,8.585,0.0052,0.912
0.36612,-1.3475e-26,0.061881,0,0.019657,0.91333,8.585,0.00522,0.9132
0.36641,-3.7564e-27,0.062033,0,0.019656,0.91453,8.585,0.00524,0.9144
0.36669,-2.1325e-29,0.062184,0,0.019655,0.91573,8.585,0.00526,0.9156
0.36697,-1.3886e-27,0.062334,0,0.019654,0.91693,8.585,0.00528,0.9168
0.36725,-3.305e-27,0.062483,0,0.019653,0.91813,8.585,0.0053,0.918
0.36753,-5.5946e-27,0.06263,0,0.019652,0.91933,8.585,0.00532,0.9192
0.36781,-2.5255e-27,0.062776,0,0.019651,0.92053,8.585,0.00534,0.9204
0.36808,3.4188e-27,0.062923,0,0.01965,0.92173,8.585,0.00536,0.9216
0.36836,2.1106e-27,0.063069,0,0.01965,0.92293,8.585,0.00538,0.9228
0.36864,-2.2113e-27,0.063214,0,0.019649,0.92413,8.585,0.0054,0.924
0.36893,-6.367e-27,0.063359,0,0.019648,0.92533,8.585,0.00542,0.9252
0.36922,-1.047e-26,0.063503,0,0.019648,0.92653,8.585,0.00544,0.9264
0.36952,-4.898e-27,0.063649,0,0.019647,0.92773,8.585,0.00546,0.9276
0.36982,2.8347e-27,0.063794,0,0.019647,0.92893,8.585,0.00548,0.9288
0.37013,1.1926e-27,0.063941,0,0.019646,0.93013,8.585,0.0055,0.93
0.37044,-1.8126e-27,0.064088,0,0.019645,0.93133,8.585,0.00552,0.9312
0.37075,-5.3062e-27,0.064231,0,0.019645,0.93253,8.585,0.00554,0.9324
0.37105,-8.8372e-27,0.064373,0,0.019644,0.93373,8.585,0.00556,0.9336
0.37135,3.4766e-27,0.064513,0,0.019643,0.93493,8.585,0.00558,0.9348
0.37165,1.5507e-26,0.064653,0,0.019642,0.93613,8.585,0.0056,0.936
0.37194,1.453e-26,0.064782,0,0.019642,0.93733,8.585,0.00562,0.9372
0.37222,1.2781e-26,0.06491,0,0.019641,0.93853,8.585,0.00564,0.9384
0.37255,3.6988e-27,0.065035,0,0.019639,0.93973,8.585,0.00566,0.9396
0.37287,-2.771e-27,0.065165,0,0.019638,0.94093,8.585,0.00568,0.9408
0.37318,5.4657e-27,0.065319,0,0.019636,0.94213,8.585,0.0057,0.942
0.37345,1.3631e-26,0.065459,0,0.019635,0.94333,8.585,0.00572,0.9432
0.37357,2.1524e-26,0.065545,0,0.019634,0.94453,8.585,0.00574,0.9444

==> images/spilling/tables/line_2_devolder_tke_kwsst.csv <==
k,z
0.0007332920792079197, 0.24450945094509446
0.0024189918991899175, 0.2530996849684968
0.004258550855085509, 0.2616730423042304
0.006092202970297028, 0.27792529252925285
0.007314637713771378, 0.2887601260126012
0.008535384788478848, 0.30178892889288916
0.009755288028802878, 0.31591471647164704
0.011279534203420344, 0.33439468946894685
0.011726766426642665, 0.3529927992799279
0.012329545454545454, 0.36938006300630055
0.014013557605760577, 0.3801642664266425
0.015853116561656166, 0.3887376237623761
0.015691662916291628, 0.3986273627362735
0.01614480198019802, 0.40954657965796565
0.014751631413141314, 0.42066831683168304
0.012128431593159315, 0.4308280828082807
0.009353904140414045, 0.43771377137713763
0.006116955445544556, 0.44574707470747066
0.0034920679567956824, 0.458100810081008
0.0007141651665166521, 0.4693744374437443


==> images/spilling/tables/line_2_devolder_vel_kwsst.csv <==
u,z
-0.1296, 0.2466108303249097
-0.16759999999999998, 0.24890685920577615
-0.17999999999996, 0.2522512635379061
-0.189999999999998, 0.2684620938628158
-0.17119999999999996, 0.286795667870036
-0.1392, 0.30295451263537904
-0.11359999999999998, 0.3147985559566786
-0.0816, 0.32879133574007213
-0.0464, 0.3406093862815883
-0.017600000000000005, 0.3502787003610108
0.02400000000000002, 0.35991335740072194
0.06240000000000001, 0.3738888086642599
0.11360000000000003, 0.38241444043321293
0.1552, 0.3920490974729241
0.18399999999999994, 0.4060505415162454
0.1936, 0.4211870036101082
0.17120000000000002, 0.4353270758122743
0.12640000000000007, 0.44952779783393493
0.06880000000000003, 0.45618194945848367
0.030400000000000038, 0.4649501805054151
0.0048000000000000265, 0.47693285198555946
0.0015999999999999903, 0.494270036101083
0.0015999999999999903, 0.5094324909747292
-0.0015999999999999903, 0.5246036101083031
-0.0015999999999999903, 0.5397660649819493
-0.0015999999999999903, 0.5581776173285198
-0.004799999999999971, 0.576597833935018
-0.0015999999999999903, 0.5960837545126353


==> images/spilling/tables/line_2_exp.csv <==
k,z
0.004098360655737708, 0.26349809885931547
0.00459016393442623, 0.273764258555133
0.004426229508196723, 0.2817490494296576
0.006229508196721311, 0.28973384030418237
0.006393442622950819, 0.29885931558935347
0.007049180327868852, 0.31140684410646374
0.007868852459016393, 0.323954372623574
0.007540983606557378, 0.3330798479087451
0.007704918032786886, 0.34334600760456263
0.008852459016393442, 0.3501901140684409
0.008852459016393442, 0.35703422053231926
0.008852459016393442, 0.36615969581749036
0.00918032786885246, 0.3730038022813687


==> images/spilling/tables/line_2_exp_vel.csv <==
u,z
-0.09999999999999998, 0.264953095684803
-0.09333333333333338, 0.27848030018761727
-0.08333333333333337, 0.290891181988743
-0.07333333333333336, 0.3033020637898687
-0.06666666666666671, 0.31345215759849904
-0.06333333333333335, 0.324718574108818
-0.06333333333333335, 0.3371013133208255
-0.053333333333333344, 0.3483864915572233
-0.03999999999999998, 0.3619324577861163
-0.026666666666666727, 0.3754784240150094
0.06666666666666671, 0.38249530956848027
0.0766666666666666, 0.39152908067542214
0.07, 0.40276735459662294


==> images/spilling/tables/line_3.csv <==
UMean:0,UMean:1,UMean:2,alpha.waterMean,kMean,arc_length,Points:0,Points:1,Points:2
0.0001365,0,-7.8046e-07,0.99947,0.0028314,0.26284,9.195,-0.00562,0.2628
0.0020468,0,-1.1703e-05,0.99933,0.0026781,0.26404,9.195,-0.0056,0.264
0.0033596,0,-4.1589e-05,0.99917,0.0025134,0.26524,9.195,-0.00558,0.2652
0.00056505,0,-0.00020181,0.99891,0.0022706,0.26644,9.195,-0.00556,0.2664
-0.0020851,0,-0.00035939,0.99866,0.0020464,0.26764,9.195,-0.00554,0.2676
-0.0040887,0,-0.00050512,0.99842,0.0019055,0.26884,9.195,-0.00552,0.2688
-0.0060345,0,-0.00064956,0.99821,0.0017789,0.27004,9.195,-0.0055,0.27
-0.0077956,0,-0.00078982,0.99807,0.0016982,0.27124,9.195,-0.00548,0.2712
-0.0095248,0,-0.0009301,0.99798,0.0016281,0.27244,9.195,-0.00546,0.2724
-0.011177,0,-0.0010704,0.99803,0.0015835,0.27364,9.195,-0.00544,0.2736
-0.012794,0,-0.0012094,0.99811,0.0015465,0.27484,9.195,-0.00542,0.2748
-0.014343,0,-0.0013459,0.99826,0.0015239,0.27604,9.195,-0.0054,0.276
-0.015844,0,-0.0014809,0.99839,0.0015065,0.27724,9.195,-0.00538,0.2772
-0.017274,0,-0.0016139,0.99848,0.0014968,0.27844,9.195,-0.00536,0.2784
-0.018652,0,-0.0017455,0.99854,0.0014906,0.27964,9.195,-0.00534,0.2796
-0.01997,0,-0.0018755,0.99855,0.0014885,0.28084,9.195,-0.00532,0.2808
-0.021237,0,-0.0020039,0.99852,0.0014891,0.28204,9.195,-0.0053,0.282
-0.022456,0,-0.002131,0.99848,0.001492,0.28324,9.195,-0.00528,0.2832
-0.023626,0,-0.0022563,0.99841,0.001497,0.28444,9.195,-0.00526,0.2844
-0.024758,0,-0.0023803,0.99833,0.0015036,0.28564,9.195,-0.00524,0.2856
-0.025839,0,-0.0025015,0.99828,0.0015118,0.28684,9.195,-0.00522,0.2868
-0.02689,0,-0.0026209,0.99825,0.0015209,0.28804,9.195,-0.0052,0.288
-0.02789,0,-0.0027374,0.99824,0.0015313,0.28924,9.195,-0.00518,0.2892
-0.028868,0,-0.0028524,0.99825,0.0015424,0.29044,9.195,-0.00516,0.2904
-0.029795,0,-0.0029645,0.99825,0.0015547,0.29164,9.195,-0.00514,0.2916
-0.030704,0,-0.0030755,0.99825,0.0015674,0.29284,9.195,-0.00512,0.2928
-0.031563,0,-0.0031834,0.99823,0.0015817,0.29404,9.195,-0.0051,0.294
-0.03241,0,-0.0032906,0.9982,0.0015963,0.29524,9.195,-0.00508,0.2952
-0.033209,0,-0.0033954,0.99818,0.0016128,0.29644,9.195,-0.00506,0.2964
-0.034,0,-0.0034998,0.99817,0.0016295,0.29764,9.195,-0.00504,0.2976
-0.034745,2.1126e-27,-0.0036021,0.99816,0.001648,0.29884,9.195,-0.00502,0.2988
-0.035485,4.4476e-27,-0.0037042,0.99815,0.0016666,0.30004,9.195,-0.005,0.3
-0.036179,8.7849e-27,-0.0038029,0.99814,0.0016866,0.30124,9.195,-0.00498,0.3012
-0.036871,1.3173e-26,-0.0039013,0.99812,0.0017068,0.30244,9.195,-0.00496,0.3024
-0.037525,1.5557e-26,-0.0039971,0.99811,0.0017286,0.30364,9.195,-0.00494,0.3036
-0.038176,1.7822e-26,-0.0040926,0.99809,0.0017505,0.30484,9.195,-0.00492,0.3048
-0.038795,1.8542e-26,-0.0041863,0.9981,0.0017741,0.30604,9.195,-0.0049,0.306
-0.03941,1.9256e-26,-0.0042795,0.99809,0.0017979,0.30724,9.195,-0.00488,0.3072
-0.039997,1.9929e-26,-0.004369,0.99807,0.0018231,0.30844,9.195,-0.00486,0.3084
-0.04058,2.0554e-26,-0.0044577,0.99803,0.0018485,0.30964,9.195,-0.00484,0.3096
-0.041145,2.0957e-26,-0.0045429,0.99796,0.001875,0.31084,9.195,-0.00482,0.3108
-0.041705,2.0713e-26,-0.0046272,0.99788,0.0019019,0.31204,9.195,-0.0048,0.312
-0.04225,1.8397e-26,-0.0047088,0.99781,0.0019299,0.31324,9.195,-0.00478,0.3132
-0.042789,1.606e-26,-0.004789,0.99776,0.0019583,0.31444,9.195,-0.00476,0.3144
-0.043315,1.3674e-26,-0.0048655,0.99774,0.0019879,0.31564,9.195,-0.00474,0.3156
-0.043834,1.2182e-26,-0.00494,0.99773,0.0020181,0.31684,9.195,-0.00472,0.3168
-0.044344,1.2354e-26,-0.0050106,0.99775,0.0020495,0.31804,9.195,-0.0047,0.318
-0.044849,1.255e-26,-0.0050788,0.99776,0.0020817,0.31924,9.195,-0.00468,0.3192
-0.045347,1.2782e-26,-0.0051434,0.99778,0.002115,0.32044,9.195,-0.00466,0.3204
-0.045841,1.3041e-26,-0.0052054,0.99776,0.0021493,0.32164,9.195,-0.00464,0.3216
-0.04633,1.3332e-26,-0.0052642,0.99771,0.0021847,0.32284,9.195,-0.00462,0.3228
-0.046815,1.3642e-26,-0.00532,0.99762,0.0022213,0.32405,9.195,-0.0046,0.324
-0.047297,1.3971e-26,-0.005373,0.9975,0.0022591,0.32525,9.195,-0.00458,0.3252
-0.047777,1.4299e-26,-0.0054229,0.99733,0.0022983,0.32645,9.195,-0.00456,0.3264
-0.048255,1.4627e-26,-0.0054705,0.99714,0.0023386,0.32765,9.195,-0.00454,0.3276
-0.048732,1.4928e-26,-0.0055148,0.99697,0.0023807,0.32885,9.195,-0.00452,0.3288
-0.049208,1.5212e-26,-0.0055571,0.99681,0.0024238,0.33005,9.195,-0.0045,0.33
-0.049686,1.5476e-26,-0.0055954,0.9967,0.002469,0.33125,9.195,-0.00448,0.3312
-0.050165,1.5731e-26,-0.0056317,0.99661,0.0025151,0.33245,9.195,-0.00446,0.3324
-0.050647,1.5473e-26,-0.0056632,0.99656,0.0025638,0.33365,9.195,-0.00444,0.3336
-0.051131,1.5033e-26,-0.0056931,0.99652,0.0026134,0.33485,9.195,-0.00442,0.3348
-0.05162,1.3407e-26,-0.0057176,0.99654,0.0026657,0.33605,9.195,-0.0044,0.336
-0.052111,1.1472e-26,-0.0057407,0.99657,0.0027188,0.33725,9.195,-0.00438,0.3372
-0.052605,6.8112e-27,-0.0057569,0.99662,0.0027751,0.33845,9.195,-0.00436,0.3384
-0.0531,1.6667e-27,-0.0057717,0.99667,0.0028319,0.33965,9.195,-0.00434,0.3396
-0.053597,-5.8586e-27,-0.0057783,0.99676,0.0028923,0.34085,9.195,-0.00432,0.3408
-0.054093,-1.3634e-26,-0.005784,0.99684,0.0029532,0.34205,9.195,-0.0043,0.342
-0.054591,-1.4068e-26,-0.0057805,0.99696,0.0030185,0.34325,9.195,-0.00428,0.3432
-0.055089,-1.4137e-26,-0.0057764,0.99708,0.0030842,0.34445,9.195,-0.00426,0.3444
-0.05559,-1.0356e-26,-0.0057625,0.99721,0.0031549,0.34565,9.195,-0.00424,0.3456
-0.056091,-7.4985e-27,-0.0057479,0.99733,0.0032261,0.34685,9.195,-0.00422,0.3468
-0.056601,-1.6647e-26,-0.0057245,0.99744,0.0033022,0.34805,9.195,-0.0042,0.348
-0.057112,-2.5837e-26,-0.0056997,0.99755,0.0033791,0.34925,9.195,-0.00418,0.3492
-0.057636,-3.5321e-26,-0.0056662,0.9976,0.003461,0.35045,9.195,-0.00416,0.3504
-0.058163,-4.3244e-26,-0.0056308,0.99763,0.0035442,0.35165,9.195,-0.00414,0.3516
-0.058707,-4.4171e-26,-0.0055865,0.99758,0.0036332,0.35285,9.195,-0.00412,0.3528
-0.059259,-4.5111e-26,-0.0055401,0.99752,0.0037244,0.35405,9.195,-0.0041,0.354
-0.059835,-4.6091e-26,-0.0054864,0.99742,0.0038226,0.35525,9.195,-0.00408,0.3552
-0.060421,-4.7063e-26,-0.0054299,0.9973,0.0039239,0.35645,9.195,-0.00406,0.3564
-0.06103,-4.8013e-26,-0.0053668,0.99714,0.0040327,0.35765,9.195,-0.00404,0.3576
-0.061652,-4.895e-26,-0.0052998,0.99695,0.0041458,0.35885,9.195,-0.00402,0.3588
-0.062299,-4.9865e-26,-0.0052254,0.99669,0.0042671,0.36005,9.195,-0.004,0.36
-0.062968,-5.0311e-26,-0.005146,0.99633,0.0043948,0.36125,9.195,-0.00398,0.3612
-0.063672,-5.0065e-26,-0.0050593,0.99584,0.0045317,0.36245,9.195,-0.00396,0.3624
-0.064413,-4.9913e-26,-0.0049664,0.99504,0.0046775,0.36365,9.195,-0.00394,0.3636
-0.065199,-4.987e-26,-0.0048661,0.99387,0.0048339,0.36485,9.195,-0.00392,0.3648
-0.066042,-4.7413e-26,-0.0047578,0.99188,0.0050022,0.36605,9.195,-0.0039,0.366
-0.066939,-4.2691e-26,-0.0046418,0.98911,0.0051818,0.36725,9.195,-0.00388,0.3672
-0.067919,-3.3154e-26,-0.0045163,0.98465,0.0053772,0.36845,9.195,-0.00386,0.3684
-0.068961,-2.0005e-26,-0.0043836,0.97893,0.0055843,0.36965,9.195,-0.00384,0.3696
-0.070126,-1.0231e-26,-0.0042408,0.9699,0.0058124,0.37085,9.195,-0.00382,0.3708
-0.071362,-2.4652e-27,-0.0040918,0.95891,0.006053,0.37205,9.195,-0.0038,0.372
-0.072735,0,-0.003932,0.94173,0.0063203,0.37325,9.195,-0.00378,0.3732
-0.074172,0,-0.003767,0.92167,0.0065999,0.37445,9.195,-0.00376,0.3744
-0.075725,0,-0.0035926,0.89386,0.0069228,0.37565,9.195,-0.00374,0.3756
-0.077318,0,-0.0034148,0.86329,0.007261,0.37685,9.195,-0.00372,0.3768
-0.079123,0,-0.0032355,0.82859,0.0076788,0.37805,9.195,-0.0037,0.378
-0.080983,0,-0.0030557,0.79282,0.0081172,0.37925,9.195,-0.00368,0.3792
-0.083423,0,-0.0028917,0.75931,0.0086549,0.38045,9.195,-0.00366,0.3804
-0.085966,0,-0.0027305,0.7262,0.0092102,0.38165,9.195,-0.00364,0.3816
-0.089364,0,-0.002592,0.69912,0.0098205,0.38285,9.195,-0.00362,0.3828
-0.092852,0,-0.0024558,0.67267,0.010437,0.38405,9.195,-0.0036,0.384
-0.096665,0,-0.0023302,0.65202,0.011046,0.38525,9.195,-0.00358,0.3852
-0.10048,2.1448e-28,-0.002205,0.63167,0.011655,0.38645,9.195,-0.00356,0.3864
-0.10378,1.3704e-26,-0.0020822,0.61508,0.012288,0.38765,9.195,-0.00354,0.3876
-0.10701,2.8262e-26,-0.0019602,0.5986,0.012934,0.38885,9.195,-0.00352,0.3888
-0.10946,5.6695e-26,-0.0018479,0.58343,0.013741,0.39005,9.195,-0.0035,0.39
-0.11173,8.1728e-26,-0.0017348,0.5682,0.014589,0.39125,9.195,-0.00348,0.3912
-0.11277,8.3387e-26,-0.001616,0.55248,0.015722,0.39245,9.195,-0.00346,0.3924
-0.11338,8.1994e-26,-0.0014899,0.53657,0.01687,0.39365,9.195,-0.00344,0.3936
-0.11208,6.6939e-26,-0.0013307,0.51983,0.018084,0.39485,9.195,-0.00342,0.3948
-0.1104,5.5718e-26,-0.0011654,0.50279,0.019218,0.39606,9.195,-0.0034,0.396
-0.1075,5.677e-26,-0.00098085,0.48479,0.020096,0.39726,9.195,-0.00338,0.3972
-0.10474,5.3581e-26,-0.00080301,0.46676,0.020883,0.39846,9.195,-0.00336,0.3984
-0.10233,4.0195e-26,-0.00064139,0.44865,0.021454,0.39966,9.195,-0.00334,0.3996
-0.10025,3.3052e-26,-0.00049492,0.4313,0.02204,0.40086,9.195,-0.00332,0.4008
-0.098825,3.7544e-26,-0.00037668,0.41538,0.022652,0.40206,9.195,-0.0033,0.402
-0.09739,4.9953e-26,-0.00026728,0.40031,0.023426,0.40326,9.195,-0.00328,0.4032
-0.095944,7.4005e-26,-0.00017088,0.38652,0.024438,0.40446,9.195,-0.00326,0.4044
-0.093989,7.7467e-26,-6.4608e-05,0.37358,0.025785,0.40566,9.195,-0.00324,0.4056
-0.091439,5.6791e-26,5.3256e-05,0.36165,0.027525,0.40686,9.195,-0.00322,0.4068
-0.087398,3.4369e-26,0.00021929,0.35068,0.029729,0.40806,9.195,-0.0032,0.408
-0.081958,1.0311e-26,0.00043052,0.34061,0.032368,0.40926,9.195,-0.00318,0.4092
-0.07357,0,0.00075897,0.33076,0.03541,0.41046,9.195,-0.00316,0.4104
-0.06297,0,0.0011753,0.32108,0.038755,0.41166,9.195,-0.00314,0.4116
-0.049106,0,0.0017267,0.31015,0.042018,0.41286,9.195,-0.00312,0.4128
-0.0333,0,0.0023583,0.29846,0.045232,0.41406,9.195,-0.0031,0.414
-0.01485,1.3049e-26,0.0030756,0.28523,0.047936,0.41526,9.195,-0.00308,0.4152
0.0048277,3.2167e-26,0.0038327,0.27128,0.050402,0.41646,9.195,-0.00306,0.4164
0.026169,7.2435e-26,0.0046031,0.25743,0.052355,0.41766,9.195,-0.00304,0.4176
0.0481,1.2021e-25,0.0053783,0.24362,0.054125,0.41886,9.195,-0.00302,0.4188
0.069603,1.6263e-25,0.0061108,0.23147,0.055475,0.42006,9.195,-0.003,0.42
0.090995,2.0366e-25,0.0068322,0.21975,0.056715,0.42126,9.195,-0.00298,0.4212
0.1107,2.2487e-25,0.0074944,0.20993,0.057443,0.42246,9.195,-0.00296,0.4224
0.13011,2.4257e-25,0.0081461,0.20044,0.05808,0.42366,9.195,-0.00294,0.4236
0.14843,2.207e-25,0.0086612,0.19204,0.05826,0.42486,9.195,-0.00292,0.4248
0.16662,1.9467e-25,0.0091619,0.18375,0.058392,0.42606,9.195,-0.0029,0.426
0.18453,1.6374e-25,0.0094832,0.17656,0.058469,0.42726,9.195,-0.00288,0.4272
0.20243,1.3261e-25,0.0097961,0.16945,0.058544,0.42846,9.195,-0.00286,0.4284
0.22051,1.01e-25,0.010053,0.16384,0.058644,0.42966,9.195,-0.00284,0.4296
0.23859,6.493e-26,0.010314,0.15831,0.058731,0.43086,9.195,-0.00282,0.4308
0.25657,-2.9107e-26,0.010641,0.15378,0.058643,0.43206,9.195,-0.0028,0.432
0.27449,-1.1898e-25,0.010964,0.14931,0.058519,0.43326,9.195,-0.00278,0.4332
0.29194,-1.8027e-25,0.011259,0.14528,0.058148,0.43446,9.195,-0.00276,0.4344
0.30936,-2.305e-25,0.011539,0.14116,0.057756,0.43566,9.195,-0.00274,0.4356
0.32663,-2.3124e-25,0.011753,0.13667,0.057273,0.43686,9.195,-0.00272,0.4368
0.34381,-2.2947e-25,0.011972,0.13194,0.056773,0.43806,9.195,-0.0027,0.438
0.36073,-2.1964e-25,0.012206,0.1264,0.05622,0.43926,9.195,-0.00268,0.4392
0.37745,-2.0901e-25,0.012466,0.12088,0.055649,0.44046,9.195,-0.00266,0.4404
0.39371,-1.9644e-25,0.012786,0.11536,0.055034,0.44166,9.195,-0.00264,0.4416
0.40986,-1.9018e-25,0.013157,0.11019,0.054431,0.44286,9.195,-0.00262,0.4428
0.4258,-1.9566e-25,0.013622,0.10565,0.053851,0.44406,9.195,-0.0026,0.444
0.44132,-1.9872e-25,0.014113,0.10151,0.053287,0.44526,9.195,-0.00258,0.4452
0.45623,-1.9824e-25,0.014644,0.097943,0.052747,0.44646,9.195,-0.00256,0.4464
0.46997,-1.8721e-25,0.015138,0.094848,0.052258,0.44766,9.195,-0.00254,0.4476
0.48235,-1.638e-25,0.015589,0.092304,0.051829,0.44886,9.195,-0.00252,0.4488
0.49326,-1.3945e-25,0.015988,0.090202,0.05153,0.45006,9.195,-0.0025,0.45
0.5028,-1.1421e-25,0.01634,0.088514,0.051352,0.45126,9.195,-0.00248,0.4512
0.5113,-9.3819e-26,0.016669,0.087046,0.051313,0.45246,9.195,-0.00246,0.4524
0.51902,-7.7065e-26,0.016981,0.085744,0.051376,0.45366,9.195,-0.00244,0.4536
0.52634,-6.4511e-26,0.017318,0.08445,0.051482,0.45486,9.195,-0.00242,0.4548
0.53342,-5.4457e-26,0.01767,0.083161,0.051612,0.45606,9.195,-0.0024,0.456
0.54039,-4.7193e-26,0.018069,0.081735,0.051708,0.45726,9.195,-0.00238,0.4572
0.54731,-4.1227e-26,0.01849,0.080245,0.051788,0.45846,9.195,-0.00236,0.4584
0.55404,-2.8846e-26,0.018947,0.078606,0.051852,0.45966,9.195,-0.00234,0.4596
0.5607,-1.4189e-26,0.019418,0.076914,0.051909,0.46086,9.195,-0.00232,0.4608
0.56694,-2.6283e-27,0.019927,0.075203,0.051956,0.46206,9.195,-0.0023,0.462
0.57307,8.1271e-27,0.020447,0.073488,0.052001,0.46326,9.195,-0.00228,0.4632
0.5787,8.2248e-27,0.020986,0.071898,0.05203,0.46446,9.195,-0.00226,0.4644
0.58425,6.4301e-27,0.021528,0.07033,0.052056,0.46566,9.195,-0.00224,0.4656
0.58907,4.6245e-27,0.022067,0.06885,0.052112,0.46686,9.195,-0.00222,0.4668
0.59381,2.8177e-27,0.022606,0.067378,0.052171,0.46807,9.195,-0.0022,0.468
0.59761,2.1036e-27,0.023136,0.065962,0.052249,0.46927,9.195,-0.00218,0.4692
0.60136,1.4661e-27,0.023665,0.06455,0.052327,0.47047,9.195,-0.00216,0.4704
0.60441,2.7859e-27,0.024155,0.063289,0.052341,0.47167,9.195,-0.00214,0.4716
0.60743,4.3146e-27,0.024641,0.062043,0.052355,0.47287,9.195,-0.00212,0.4728
0.60992,8.5588e-27,0.025056,0.061006,0.052365,0.47407,9.195,-0.0021,0.474
0.61229,1.2749e-26,0.025458,0.059977,0.052386,0.47527,9.195,-0.00208,0.4752
0.61387,1.6569e-26,0.025769,0.059001,0.052481,0.47647,9.195,-0.00206,0.4764
0.61528,2.0091e-26,0.026067,0.058004,0.05258,0.47767,9.195,-0.00204,0.4776
0.61596,2.2285e-26,0.026304,0.056919,0.052703,0.47887,9.195,-0.00202,0.4788
0.61652,2.3976e-26,0.026541,0.055781,0.052822,0.48007,9.195,-0.002,0.48
0.61671,2.4059e-26,0.026782,0.054473,0.052929,0.48127,9.195,-0.00198,0.4812
0.6168,2.4262e-26,0.027027,0.053159,0.053039,0.48247,9.195,-0.00196,0.4824
0.6166,2.475e-26,0.027285,0.05183,0.053151,0.48367,9.195,-0.00194,0.4836
0.61621,2.5579e-26,0.027543,0.050563,0.053274,0.48487,9.195,-0.00192,0.4848
0.61544,2.7043e-26,0.027799,0.049414,0.053416,0.48607,9.195,-0.0019,0.486
0.61434,2.9366e-26,0.028047,0.048229,0.05357,0.48727,9.195,-0.00188,0.4872
0.61277,3.2953e-26,0.028281,0.046995,0.053742,0.48847,9.195,-0.00186,0.4884
0.61077,4.2888e-26,0.028508,0.04571,0.053918,0.48967,9.195,-0.00184,0.4896
0.60829,6.0266e-26,0.028726,0.044365,0.054097,0.49087,9.195,-0.00182,0.4908
0.60532,6.5005e-26,0.028934,0.042899,0.054258,0.49207,9.195,-0.0018,0.492
0.60188,5.7882e-26,0.029134,0.04132,0.054404,0.49327,9.195,-0.00178,0.4932
0.59798,6.4218e-26,0.029316,0.039519,0.054502,0.49447,9.195,-0.00176,0.4944
0.59373,8.0646e-26,0.029484,0.037552,0.054565,0.49567,9.195,-0.00174,0.4956
0.58921,9.72e-26,0.029635,0.035421,0.054585,0.49687,9.195,-0.00172,0.4968
0.58452,1.1383e-25,0.029775,0.033191,0.05458,0.49807,9.195,-0.0017,0.498
0.57978,9.1115e-26,0.02989,0.031029,0.054553,0.49927,9.195,-0.00168,0.4992
0.57501,5.0105e-26,0.029992,0.0289,0.054515,0.50047,9.195,-0.00166,0.5004
0.57012,2.4422e-26,0.030051,0.026989,0.054451,0.50167,9.195,-0.00164,0.5016
0.56519,4.1776e-27,0.030096,0.025156,0.054377,0.50287,9.195,-0.00162,0.5028
0.55987,0,0.030091,0.023414,0.054319,0.50407,9.195,-0.0016,0.504
0.55445,0,0.030074,0.021696,0.054264,0.50527,9.195,-0.00158,0.5052
0.54868,0,0.030022,0.020097,0.054261,0.50647,9.195,-0.00156,0.5064
0.54284,0,0.029964,0.01852,0.054267,0.50767,9.195,-0.00154,0.5076
0.53681,0,0.029913,0.017078,0.054305,0.50887,9.195,-0.00152,0.5088
0.53077,0,0.029863,0.015652,0.054347,0.51007,9.195,-0.0015,0.51
0.52462,0,0.029839,0.014299,0.05436,0.51127,9.195,-0.00148,0.5112
0.51846,0,0.029817,0.012952,0.05437,0.51247,9.195,-0.00146,0.5124
0.51226,0,0.029798,0.011766,0.054326,0.51367,9.195,-0.00144,0.5136
0.50606,0,0.029781,0.010597,0.054277,0.51487,9.195,-0.00142,0.5148
0.49999,0,0.029773,0.0096599,0.054185,0.51607,9.195,-0.0014,0.516
0.49393,0,0.029767,0.008741,0.054093,0.51727,9.195,-0.00138,0.5172
0.48793,0,0.029776,0.0079474,0.054005,0.51847,9.195,-0.00136,0.5184
0.48195,0,0.029792,0.0071646,0.05392,0.51967,9.195,-0.00134,0.5196
0.47608,0,0.029838,0.0064302,0.053842,0.52087,9.195,-0.00132,0.5208
0.47033,0,0.029891,0.0057164,0.05375,0.52207,9.195,-0.0013,0.522
0.46494,0,0.029972,0.0050681,0.053616,0.52327,9.195,-0.00128,0.5232
0.45966,0,0.030054,0.0044474,0.053478,0.52447,9.195,-0.00126,0.5244
0.45465,0,0.030139,0.0038931,0.053332,0.52567,9.195,-0.00124,0.5256
0.44984,0,0.030228,0.0033825,0.053167,0.52687,9.195,-0.00122,0.5268
0.44543,0,0.030322,0.0029532,0.052962,0.52807,9.195,-0.0012,0.528
0.44134,0,0.030411,0.0025863,0.052724,0.52927,9.195,-0.00118,0.5292
0.43775,0,0.030495,0.0023113,0.052436,0.53047,9.195,-0.00116,0.5304
0.43444,0,0.030574,0.0021021,0.052151,0.53167,9.195,-0.00114,0.5316
0.43146,0,0.030646,0.0019699,0.051871,0.53287,9.195,-0.00112,0.5328
0.42873,0,0.030722,0.0018767,0.051596,0.53407,9.195,-0.0011,0.534
0.42622,0,0.0308,0.0018201,0.051326,0.53527,9.195,-0.00108,0.5352
0.42392,0,0.030882,0.0017719,0.051052,0.53647,9.195,-0.00106,0.5364
0.42178,0,0.030968,0.00173,0.050776,0.53767,9.195,-0.00104,0.5376
0.41984,0,0.031048,0.0016675,0.0505,0.53887,9.195,-0.00102,0.5388
0.41802,0,0.031124,0.0015927,0.050224,0.54008,9.195,-0.001,0.54
0.4164,0,0.031185,0.0014755,0.049958,0.54128,9.195,-0.00098,0.5412
0.41488,0,0.031239,0.0013387,0.049697,0.54248,9.195,-0.00096,0.5424
0.41357,0,0.031286,0.0011902,0.04946,0.54368,9.195,-0.00094,0.5436
0.41234,0,0.031329,0.0010376,0.049231,0.54488,9.195,-0.00092,0.5448
0.41133,0,0.031365,0.00092016,0.049036,0.54608,9.195,-0.0009,0.546
0.41037,0,0.031399,0.00081192,0.04885,0.54728,9.195,-0.00088,0.5472
0.40951,0,0.031418,0.00075037,0.048693,0.54848,9.195,-0.00086,0.5484
0.40867,0,0.031435,0.00069711,0.048542,0.54968,9.195,-0.00084,0.5496
0.40785,0,0.031438,0.00067105,0.048404,0.55088,9.195,-0.00082,0.5508
0.40703,0,0.03144,0.00064785,0.048267,0.55208,9.195,-0.0008,0.552
0.40629,0,0.031439,0.00063268,0.048127,0.55328,9.195,-0.00078,0.5532
0.40556,0,0.031439,0.0006179,0.047987,0.55448,9.195,-0.00076,0.5544
0.40499,0,0.03145,0.00060616,0.047852,0.55568,9.195,-0.00074,0.5556
0.40443,0,0.031463,0.00059442,0.047719,0.55688,9.195,-0.00072,0.5568
0.40403,0,0.031485,0.00058281,0.047604,0.55808,9.195,-0.0007,0.558
0.40363,0,0.031509,0.00057081,0.04749,0.55928,9.195,-0.00068,0.5592
0.40333,0,0.031535,0.00055606,0.047391,0.56048,9.195,-0.00066,0.5604
0.40303,-1.0597e-27,0.031561,0.00054141,0.047294,0.56168,9.195,-0.00064,0.5616
0.40278,-6.8639e-27,0.031592,0.00052718,0.047209,0.56288,9.195,-0.00062,0.5628
0.40254,-1.2629e-26,0.031623,0.00051389,0.047127,0.56408,9.195,-0.0006,0.564
0.40234,-1.827e-26,0.031651,0.00050358,0.047055,0.56528,9.195,-0.00058,0.5652
0.40214,-2.0549e-26,0.031678,0.00049449,0.046985,0.56648,9.195,-0.00056,0.5664
0.40197,-1.4744e-26,0.031701,0.00048834,0.046921,0.56768,9.195,-0.00054,0.5676
0.4018,-8.9966e-27,0.031723,0.00048351,0.04686,0.56888,9.195,-0.00052,0.5688
0.40164,-3.3569e-27,0.031741,0.00048116,0.046803,0.57008,9.195,-0.0005,0.57
0.40149,0,0.031756,0.00047944,0.046745,0.57128,9.195,-0.00048,0.5712
0.40136,0,0.031765,0.00047867,0.046688,0.57248,9.195,-0.00046,0.5724
0.40125,0,0.031771,0.00047749,0.046633,0.57368,9.195,-0.00044,0.5736
0.40117,0,0.031774,0.00047582,0.046579,0.57488,9.195,-0.00042,0.5748
0.40111,-1.5343e-26,0.031775,0.00047385,0.04653,0.57608,9.195,-0.0004,0.576
0.40108,-4.5083e-26,0.031775,0.00047158,0.046483,0.57728,9.195,-0.00038,0.5772
0.40107,-7.4002e-26,0.03177,0.0004696,0.04644,0.57848,9.195,-0.00036,0.5784
0.40106,-1.0231e-25,0.031764,0.00046785,0.046399,0.57968,9.195,-0.00034,0.5796
0.40107,-9.4219e-26,0.031754,0.00046537,0.046362,0.58088,9.195,-0.00032,0.5808
0.40109,-6.4481e-26,0.031741,0.00046245,0.046329,0.58208,9.195,-0.0003,0.582
0.40112,-5.3927e-26,0.031724,0.00045772,0.046299,0.58328,9.195,-0.00028,0.5832
0.40115,-5.2293e-26,0.031705,0.00045214,0.046272,0.58448,9.195,-0.00026,0.5844
0.40118,-7.0537e-26,0.03168,0.00044493,0.046246,0.58568,9.195,-0.00024,0.5856
0.40122,-9.5834e-26,0.031654,0.00043714,0.04622,0.58688,9.195,-0.00022,0.5868
0.40125,-7.9886e-26,0.031617,0.00042896,0.046195,0.58808,9.195,-0.0002,0.588
0.40129,-5.3217e-26,0.031578,0.00042067,0.046169,0.58928,9.195,-0.00018,0.5892
0.40133,-2.7709e-26,0.031525,0.00041375,0.046146,0.59048,9.195,-0.00016,0.5904
0.40138,-2.4096e-27,0.031469,0.00040707,0.046123,0.59168,9.195,-0.00014,0.5916
0.40144,-3.1472e-27,0.0314,0.00040236,0.046102,0.59288,9.195,-0.00012,0.5928
0.4015,-6.6257e-27,0.03133,0.00039786,0.04608,0.59408,9.195,-0.0001,0.594
0.40157,-9.8121e-27,0.031243,0.00039529,0.046056,0.59528,9.195,-8e-05,0.5952
0.40164,-1.2881e-26,0.031155,0.00039283,0.046031,0.59648,9.195,-6e-05,0.5964
0.40172,-9.4013e-27,0.031052,0.00039258,0.046,0.59768,9.195,-4e-05,0.5976
0.40181,-6.1343e-27,0.030948,0.00039241,0.045969,0.59888,9.195,-2e-05,0.5988
0.40194,-5.627e-27,0.030831,0.00039333,0.045933,0.60008,9.195,0,0.6
0.40208,-5.4998e-27,0.030711,0.00039395,0.045895,0.60128,9.195,2e-05,0.6012
0.40226,-7.9848e-27,0.030583,0.00039252,0.045851,0.60248,9.195,4e-05,0.6024
0.40245,-9.5293e-27,0.030454,0.00039055,0.045806,0.60368,9.195,6e-05,0.6036
0.40267,-6.8625e-27,0.030321,0.00038616,0.045753,0.60488,9.195,8e-05,0.6048
0.40288,-4.6335e-27,0.030186,0.00038153,0.045699,0.60608,9.195,0.0001,0.606
0.40309,-3.8049e-27,0.030042,0.00037613,0.045637,0.60728,9.195,0.00012,0.6072
0.40329,-3.6126e-27,0.029894,0.00037074,0.045574,0.60848,9.195,0.00014,0.6084
0.40346,-4.9503e-27,0.029739,0.0003654,0.045506,0.60968,9.195,0.00016,0.6096
0.4036,-5.2422e-27,0.029581,0.0003602,0.045436,0.61088,9.195,0.00018,0.6108
0.40369,-3.5853e-27,0.029417,0.00035525,0.04536,0.61209,9.195,0.0002,0.612
0.40375,-2.058e-27,0.029249,0.00035073,0.045283,0.61329,9.195,0.00022,0.6132
0.40376,-7.2133e-28,0.029077,0.00034686,0.045203,0.61449,9.195,0.00024,0.6144
0.40375,0,0.028899,0.00034384,0.045121,0.61569,9.195,0.00026,0.6156
0.40372,0,0.028715,0.00034185,0.045038,0.61689,9.195,0.00028,0.6168
0.40367,0,0.028525,0.00034046,0.044951,0.61809,9.195,0.0003,0.618
0.4036,0,0.028329,0.00033964,0.044862,0.61929,9.195,0.00032,0.6192
0.40352,-3.1532e-27,0.028125,0.00033918,0.044771,0.62049,9.195,0.00034,0.6204
0.40343,-8.6714e-27,0.027916,0.00033898,0.044678,0.62169,9.195,0.00036,0.6216
0.40332,-1.3064e-26,0.027699,0.00033919,0.044583,0.62289,9.195,0.00038,0.6228
0.40321,-1.6788e-26,0.027477,0.00033963,0.044489,0.62409,9.195,0.0004,0.624
0.40307,-1.4208e-26,0.027245,0.00034034,0.044393,0.62529,9.195,0.00042,0.6252
0.40294,-8.6956e-27,0.027007,0.00034116,0.044296,0.62649,9.195,0.00044,0.6264
0.40277,-5.5841e-27,0.026752,0.0003418,0.044198,0.62769,9.195,0.00046,0.6276
0.4026,-3.3246e-27,0.026492,0.00034238,0.0441,0.62889,9.195,0.00048,0.6288
0.40239,-3.5878e-27,0.02622,0.00034236,0.044001,0.63009,9.195,0.0005,0.63
0.40216,-4.5069e-27,0.025944,0.00034219,0.043901,0.63129,9.195,0.00052,0.6312
0.4019,-3.3986e-27,0.025652,0.00034108,0.0438,0.63249,9.195,0.00054,0.6324
0.40162,-1.9304e-27,0.025357,0.0003398,0.043698,0.63369,9.195,0.00056,0.6336
0.40131,-6.6733e-28,0.025045,0.00033779,0.043593,0.63489,9.195,0.00058,0.6348
0.40099,5.7417e-28,0.024732,0.0003357,0.043489,0.63609,9.195,0.0006,0.636
0.40062,3.6321e-27,0.024403,0.0003323,0.04338,0.63729,9.195,0.00062,0.6372
0.40025,6.7321e-27,0.024074,0.00032883,0.04327,0.63849,9.195,0.00064,0.6384
0.39981,7.782e-27,0.023728,0.00032435,0.043152,0.63969,9.195,0.00066,0.6396
0.39937,8.5333e-27,0.023381,0.00031992,0.043034,0.64089,9.195,0.00068,0.6408
0.39887,5.4066e-27,0.023017,0.00031606,0.042909,0.64209,9.195,0.0007,0.642
0.39836,2.7354e-27,0.022651,0.00031226,0.042782,0.64329,9.195,0.00072,0.6432
0.3978,3.1946e-27,0.022273,0.00030878,0.042648,0.64449,9.195,0.00074,0.6444
0.39723,3.9237e-27,0.021892,0.00030539,0.042512,0.64569,9.195,0.00076,0.6456
0.39661,5.8615e-27,0.021502,0.00030245,0.04237,0.64689,9.195,0.00078,0.6468
0.39598,1.2772e-26,0.02111,0.00029975,0.042227,0.64809,9.195,0.0008,0.648
0.39531,3.5593e-26,0.020709,0.0002978,0.042081,0.64929,9.195,0.00082,0.6492
0.39462,6.2541e-26,0.020307,0.00029609,0.041934,0.65049,9.195,0.00084,0.6504
0.39389,9.9414e-26,0.019899,0.00029493,0.041785,0.65169,9.195,0.00086,0.6516
0.39313,1.2305e-25,0.019489,0.00029369,0.041635,0.65289,9.195,0.00088,0.6528
0.39234,1.2201e-25,0.019075,0.00029232,0.041484,0.65409,9.195,0.0009,0.654
0.39152,1.113e-25,0.018658,0.00029126,0.041332,0.65529,9.195,0.00092,0.6552
0.39065,8.6344e-26,0.018235,0.00029065,0.04118,0.65649,9.195,0.00094,0.6564
0.38976,7.0276e-26,0.01781,0.00029093,0.041026,0.65769,9.195,0.00096,0.6576
0.38884,6.4626e-26,0.017383,0.00029224,0.040872,0.65889,9.195,0.00098,0.6588
0.3879,8.0629e-26,0.016956,0.00029383,0.040716,0.66009,9.195,0.001,0.66
0.38696,1.1695e-25,0.016531,0.00029569,0.04056,0.66129,9.195,0.00102,0.6612
0.38604,1.5252e-25,0.016109,0.00029697,0.040404,0.66249,9.195,0.00104,0.6624
0.38511,1.8754e-25,0.015689,0.00029781,0.040248,0.66369,9.195,0.00106,0.6636
0.38419,1.9153e-25,0.015272,0.00029763,0.040097,0.66489,9.195,0.00108,0.6648
0.38326,1.7706e-25,0.014857,0.00029684,0.03995,0.66609,9.195,0.0011,0.666
0.38232,1.7675e-25,0.014448,0.00029518,0.039807,0.66729,9.195,0.00112,0.6672
0.38135,1.8304e-25,0.014041,0.00029312,0.039666,0.66849,9.195,0.00114,0.6684
0.38038,2.0488e-25,0.013642,0.00029097,0.039527,0.66969,9.195,0.00116,0.6696
0.3794,2.3224e-25,0.013245,0.00028879,0.039389,0.67089,9.195,0.00118,0.6708
0.3784,2.2639e-25,0.012855,0.0002879,0.039253,0.67209,9.195,0.0012,0.672
0.3774,2.119e-25,0.012467,0.00028735,0.039117,0.67329,9.195,0.00122,0.6732
0.37637,1.7886e-25,0.012086,0.00028772,0.038982,0.67449,9.195,0.00124,0.6744
0.37533,1.4254e-25,0.011706,0.00028826,0.038845,0.67569,9.195,0.00126,0.6756
0.37428,1.236e-25,0.011335,0.00028737,0.03871,0.67689,9.195,0.00128,0.6768
0.37323,1.0649e-25,0.010964,0.00028633,0.038575,0.67809,9.195,0.0013,0.678
0.37218,1.2351e-25,0.010605,0.00028355,0.038442,0.67929,9.195,0.00132,0.6792
0.37113,1.4192e-25,0.010246,0.00028068,0.038309,0.68049,9.195,0.00134,0.6804
0.37007,1.5888e-25,0.0098962,0.00027731,0.038179,0.68169,9.195,0.00136,0.6816
0.36901,1.7496e-25,0.0095472,0.00027386,0.038048,0.68289,9.195,0.00138,0.6828
0.3679,1.7973e-25,0.0092109,0.00026946,0.03792,0.6841,9.195,0.0014,0.684
0.36678,1.8255e-25,0.008877,0.00026497,0.037793,0.6853,9.195,0.00142,0.6852
0.36557,1.7206e-25,0.008559,0.00025978,0.037671,0.6865,9.195,0.00144,0.6864
0.36434,1.6786e-25,0.0082441,0.00025465,0.037549,0.6877,9.195,0.00146,0.6876
0.363,1.9175e-25,0.007943,0.00024975,0.037434,0.6889,9.195,0.00148,0.6888
0.36163,2.1361e-25,0.007645,0.00024511,0.037321,0.6901,9.195,0.0015,0.69
0.36016,2.2894e-25,0.0073566,0.00024135,0.03721,0.6913,9.195,0.00152,0.6912
0.35868,2.4194e-25,0.0070742,0.0002382,0.037098,0.6925,9.195,0.00154,0.6924
0.35714,2.4935e-25,0.0068062,0.00023652,0.036982,0.6937,9.195,0.00156,0.6936
0.3556,2.6761e-25,0.0065458,0.00023515,0.036864,0.6949,9.195,0.00158,0.6948
0.35403,3.0608e-25,0.0062994,0.00023435,0.036741,0.6961,9.195,0.0016,0.696
0.35245,3.1906e-25,0.0060605,0.00023325,0.036616,0.6973,9.195,0.00162,0.6972
0.35086,2.9455e-25,0.0058324,0.00023171,0.036489,0.6985,9.195,0.00164,0.6984
0.34925,2.6752e-25,0.0056151,0.0002298,0.036362,0.6997,9.195,0.00166,0.6996
0.34763,2.3752e-25,0.0054104,0.00022748,0.036234,0.7009,9.195,0.00168,0.7008
0.346,2.2688e-25,0.0052143,0.00022472,0.036109,0.7021,9.195,0.0017,0.702
0.34436,2.3439e-25,0.0050263,0.00022156,0.035986,0.7033,9.195,0.00172,0.7032
0.34271,2.6113e-25,0.0048511,0.00021771,0.035867,0.7045,9.195,0.00174,0.7044
0.34106,3.0229e-25,0.0046856,0.00021334,0.03575,0.7057,9.195,0.00176,0.7056
0.3394,3.4159e-25,0.0045331,0.00020846,0.03564,0.7069,9.195,0.00178,0.7068
0.33773,3.7977e-25,0.0043884,0.00020327,0.035532,0.7081,9.195,0.0018,0.708
0.33604,3.6756e-25,0.0042521,0.00019771,0.035429,0.7093,9.195,0.00182,0.7092
0.33435,3.3192e-25,0.0041198,0.00019198,0.035328,0.7105,9.195,0.00184,0.7104
0.33265,3.2031e-25,0.004008,0.00018595,0.035229,0.7117,9.195,0.00186,0.7116
0.33094,3.1722e-25,0.0039035,0.00017982,0.035131,0.7129,9.195,0.00188,0.7128
0.32923,3.5111e-25,0.0038206,0.00017427,0.035033,0.7141,9.195,0.0019,0.714
0.32751,3.946e-25,0.0037432,0.00016887,0.034935,0.7153,9.195,0.00192,0.7152
0.32579,3.7424e-25,0.0036849,0.00016438,0.034838,0.7165,9.195,0.00194,0.7164
0.32407,3.4253e-25,0.00363,0.00016006,0.03474,0.7177,9.195,0.00196,0.7176
0.32236,2.7642e-25,0.0035978,0.00015561,0.034645,0.7189,9.195,0.00198,0.7188
0.32066,2.0668e-25,0.0035681,0.00015114,0.03455,0.7201,9.195,0.002,0.72
0.31898,1.8081e-25,0.0035532,0.00014687,0.034456,0.7213,9.195,0.00202,0.7212
0.31731,1.5831e-25,0.0035389,0.00014263,0.034362,0.7225,9.195,0.00204,0.7224
0.31565,2.3204e-25,0.0035315,0.00014002,0.034263,0.7237,9.195,0.00206,0.7236
0.31399,3.0516e-25,0.0035245,0.00013752,0.034163,0.7249,9.195,0.00208,0.7248
0.31233,3.7039e-25,0.0035217,0.00013636,0.034058,0.7261,9.195,0.0021,0.726
0.31066,4.2242e-25,0.00352,0.00013522,0.033952,0.7273,9.195,0.00212,0.7272
0.30897,3.837e-25,0.0035265,0.00013426,0.033842,0.7285,9.195,0.00214,0.7284
0.30729,3.5177e-25,0.0035339,0.00013317,0.033732,0.7297,9.195,0.00216,0.7296
0.3056,3.5023e-25,0.0035457,0.00013143,0.033621,0.7309,9.195,0.00218,0.7308
0.30391,3.5728e-25,0.003559,0.0001296,0.033511,0.7321,9.195,0.0022,0.732
0.30225,3.9184e-25,0.0035772,0.0001275,0.033403,0.7333,9.195,0.00222,0.7332
0.3006,4.0431e-25,0.0035982,0.0001254,0.033296,0.7345,9.195,0.00224,0.7344
0.29899,3.6364e-25,0.0036258,0.00012328,0.033192,0.7357,9.195,0.00226,0.7356
0.29738,3.1218e-25,0.0036543,0.0001213,0.033087,0.7369,9.195,0.00228,0.7368
0.29581,2.4061e-25,0.0036843,0.00011959,0.032983,0.7381,9.195,0.0023,0.738
0.29425,1.8753e-25,0.0037163,0.00011819,0.032879,0.7393,9.195,0.00232,0.7392
0.29272,1.6163e-25,0.0037514,0.00011725,0.032778,0.7405,9.195,0.00234,0.7404
0.29122,1.6158e-25,0.0037898,0.00011655,0.03268,0.7417,9.195,0.00236,0.7416
0.28973,1.9184e-25,0.0038322,0.00011613,0.032585,0.7429,9.195,0.00238,0.7428
0.28827,2.1991e-25,0.0038772,0.00011595,0.032493,0.7441,9.195,0.0024,0.744
0.28683,2.4593e-25,0.0039248,0.00011599,0.032405,0.7453,9.195,0.00242,0.7452
0.2854,2.6004e-25,0.0039728,0.00011626,0.032319,0.7465,9.195,0.00244,0.7464
0.28397,2.6522e-25,0.0040211,0.0001167,0.032236,0.7477,9.195,0.00246,0.7476
0.28257,2.8928e-25,0.0040725,0.00011688,0.032157,0.7489,9.195,0.00248,0.7488
0.28119,3.2458e-25,0.0041257,0.00011692,0.03208,0.7501,9.195,0.0025,0.75
0.27985,3.5554e-25,0.0041821,0.00011586,0.032008,0.7513,9.195,0.00252,0.7512
0.27853,3.8449e-25,0.0042398,0.00011429,0.031937,0.7525,9.195,0.00254,0.7524
0.27722,3.6117e-25,0.0042957,0.00011252,0.03187,0.7537,9.195,0.00256,0.7536
0.27591,3.1931e-25,0.0043509,0.00011068,0.031804,0.7549,9.195,0.00258,0.7548
0.27461,3.0559e-25,0.0044114,0.00011005,0.031742,0.75611,9.195,0.0026,0.756
0.27332,2.9919e-25,0.0044734,0.00010973,0.031681,0.75731,9.195,0.00262,0.7572
0.27205,3.2884e-25,0.0045375,0.00010988,0.03162,0.75851,9.195,0.00264,0.7584
0.27077,3.6489e-25,0.0046021,0.00011011,0.031559,0.75971,9.195,0.00266,0.7596
0.26952,3.3869e-25,0.0046691,0.00010972,0.031498,0.76091,9.195,0.00268,0.7608
0.26826,3.0593e-25,0.0047365,0.00010928,0.031437,0.76211,9.195,0.0027,0.762
0.26699,2.7031e-25,0.0048208,0.00010691,0.031377,0.76331,9.195,0.00272,0.7632
0.26571,2.3521e-25,0.004906,0.00010442,0.031317,0.76451,9.195,0.00274,0.7644
0.26442,2.3969e-25,0.0049957,9.9578e-05,0.031259,0.76571,9.195,0.00276,0.7656
0.26312,2.4653e-25,0.0050856,9.4716e-05,0.031201,0.76691,9.195,0.00278,0.7668
0.26183,2.841e-25,0.0051793,8.9634e-05,0.031144,0.76811,9.195,0.0028,0.768
0.26054,3.209e-25,0.0052741,8.4715e-05,0.031087,0.76931,9.195,0.00282,0.7692
0.25925,3.5238e-25,0.0053769,8.0918e-05,0.031029,0.77051,9.195,0.00284,0.7704
0.25796,3.713e-25,0.0054805,7.737e-05,0.030969,0.77171,9.195,0.00286,0.7716
0.25668,3.34e-25,0.0055877,7.4935e-05,0.030906,0.77291,9.195,0.00288,0.7728
0.25542,3.0445e-25,0.0056966,7.2716e-05,0.030839,0.77411,9.195,0.0029,0.774
0.25419,2.9969e-25,0.0058108,7.1192e-05,0.030765,0.77531,9.195,0.00292,0.7752
0.25299,3.0738e-25,0.0059281,6.976e-05,0.030687,0.77651,9.195,0.00294,0.7764
0.25185,3.45e-25,0.006053,6.8549e-05,0.030604,0.77771,9.195,0.00296,0.7776
0.25074,3.5924e-25,0.0061828,6.7313e-05,0.03052,0.77891,9.195,0.00298,0.7788
0.24969,3.2991e-25,0.0063218,6.6027e-05,0.030435,0.78011,9.195,0.003,0.78
0.24868,2.8614e-25,0.0064652,6.4602e-05,0.030352,0.78131,9.195,0.00302,0.7812
0.24772,2.2112e-25,0.006615,6.2973e-05,0.030272,0.78251,9.195,0.00304,0.7824
0.24681,1.7477e-25,0.0067727,6.1236e-05,0.030194,0.78371,9.195,0.00306,0.7836
0.24596,1.5029e-25,0.0069395,5.9373e-05,0.030119,0.78491,9.195,0.00308,0.7848
0.24515,1.728e-25,0.0071178,5.7733e-05,0.030048,0.78611,9.195,0.0031,0.786
0.24438,2.3938e-25,0.0073069,5.6304e-05,0.02998,0.78731,9.195,0.00312,0.7872
0.24363,3.0199e-25,0.0075036,5.514e-05,0.029915,0.78851,9.195,0.00314,0.7884
0.24291,3.616e-25,0.007706,5.4176e-05,0.029852,0.78971,9.195,0.00316,0.7896
0.2422,3.616e-25,0.0079184,5.3145e-05,0.029793,0.79091,9.195,0.00318,0.7908
0.24149,3.2614e-25,0.0081368,5.2074e-05,0.029735,0.79211,9.195,0.0032,0.792
0.24081,2.7264e-25,0.0083708,5.1095e-05,0.029681,0.79331,9.195,0.00322,0.7932
0.24014,2.1074e-25,0.008612,5.0157e-05,0.029628,0.79451,9.195,0.00324,0.7944
0.2395,1.7266e-25,0.0088654,4.9664e-05,0.029579,0.79571,9.195,0.00326,0.7956
0.23887,1.4303e-25,0.0091233,4.9329e-05,0.029532,0.79691,9.195,0.00328,0.7968
0.23824,1.514e-25,0.0093946,4.9037e-05,0.029489,0.79811,9.195,0.0033,0.798
0.23762,1.6964e-25,0.0096696,4.8757e-05,0.029447,0.79931,9.195,0.00332,0.7992
0.23699,1.668e-25,0.0099581,4.807e-05,0.029409,0.80051,9.195,0.00334,0.8004
0.23636,1.6022e-25,0.010249,4.7311e-05,0.029371,0.80171,9.195,0.00336,0.8016
0.23574,1.3912e-25,0.01055,4.6701e-05,0.029337,0.80291,9.195,0.00338,0.8028
0.23511,1.165e-25,0.010852,4.6107e-05,0.029303,0.80411,9.195,0.0034,0.804
0.23449,1.3457e-25,0.011165,4.5973e-05,0.02927,0.80531,9.195,0.00342,0.8052
0.23386,1.5427e-25,0.011478,4.5853e-05,0.029238,0.80651,9.195,0.00344,0.8064
0.23324,1.7074e-25,0.011802,4.5372e-05,0.029206,0.80771,9.195,0.00346,0.8076
0.23262,1.8636e-25,0.012125,4.4832e-05,0.029175,0.80891,9.195,0.00348,0.8088
0.23202,1.909e-25,0.012455,4.3518e-05,0.029142,0.81011,9.195,0.0035,0.81
0.23142,1.9867e-25,0.012786,4.2117e-05,0.02911,0.81131,9.195,0.00352,0.8112
0.23087,2.2855e-25,0.013125,4.0109e-05,0.029076,0.81251,9.195,0.00354,0.8124
0.23032,2.574e-25,0.013465,3.8052e-05,0.029042,0.81371,9.195,0.00356,0.8136
0.22978,2.8165e-25,0.013812,3.5771e-05,0.029007,0.81491,9.195,0.00358,0.8148
0.22923,2.9229e-25,0.014159,3.355e-05,0.02897,0.81611,9.195,0.0036,0.816
0.22867,2.5936e-25,0.014506,3.1519e-05,0.028932,0.81731,9.195,0.00362,0.8172
0.22811,2.3317e-25,0.014854,2.962e-05,0.028894,0.81851,9.195,0.00364,0.8184
0.22753,2.2317e-25,0.015204,2.8038e-05,0.028855,0.81971,9.195,0.00366,0.8196
0.22694,2.2519e-25,0.015555,2.6672e-05,0.028814,0.82091,9.195,0.00368,0.8208
0.22636,2.4958e-25,0.01591,2.5707e-05,0.028773,0.82211,9.195,0.0037,0.822
0.22578,2.5418e-25,0.016266,2.5023e-05,0.028731,0.82331,9.195,0.00372,0.8232
0.22522,2.2969e-25,0.016624,2.4754e-05,0.028688,0.82451,9.195,0.00374,0.8244
0.22466,2.0348e-25,0.016982,2.4597e-05,0.028645,0.82571,9.195,0.00376,0.8256
0.22412,1.7526e-25,0.01734,2.4574e-05,0.028602,0.82691,9.195,0.00378,0.8268
0.22358,1.3984e-25,0.017696,2.4291e-05,0.028559,0.82811,9.195,0.0038,0.828
0.22304,9.7656e-26,0.01805,2.3762e-05,0.028516,0.82932,9.195,0.00382,0.8292
0.22251,9.3045e-26,0.018403,2.3011e-05,0.028473,0.83052,9.195,0.00384,0.8304
0.22198,1.1661e-25,0.018755,2.2092e-05,0.02843,0.83172,9.195,0.00386,0.8316
0.22149,1.65e-25,0.019105,2.1347e-05,0.028388,0.83292,9.195,0.00388,0.8328
0.22101,2.2816e-25,0.019453,2.0706e-05,0.028345,0.83412,9.195,0.0039,0.834
0.22056,2.3022e-25,0.019798,2.0246e-05,0.028304,0.83532,9.195,0.00392,0.8352
0.22012,2.0386e-25,0.020141,1.9871e-05,0.028263,0.83652,9.195,0.00394,0.8364
0.2197,1.9208e-25,0.020483,1.9514e-05,0.028223,0.83772,9.195,0.00396,0.8376
0.21928,1.8548e-25,0.020825,1.9162e-05,0.028183,0.83892,9.195,0.00398,0.8388
0.21888,2.0065e-25,0.021165,1.8713e-05,0.028144,0.84012,9.195,0.004,0.84
0.21849,2.2147e-25,0.021505,1.824e-05,0.028104,0.84132,9.195,0.00402,0.8412
0.21811,2.074e-25,0.021844,1.7501e-05,0.028067,0.84252,9.195,0.00404,0.8424
0.21774,1.8713e-25,0.022183,1.6714e-05,0.028029,0.84372,9.195,0.00406,0.8436
0.21738,1.4947e-25,0.022523,1.5885e-05,0.027993,0.84492,9.195,0.00408,0.8448
0.21703,1.0998e-25,0.022863,1.5053e-05,0.027958,0.84612,9.195,0.0041,0.846
0.21668,9.4191e-26,0.023205,1.4459e-05,0.027923,0.84732,9.195,0.00412,0.8472
0.21634,8.0169e-26,0.023547,1.3878e-05,0.027889,0.84852,9.195,0.00414,0.8484
0.216,1.15e-25,0.023889,1.3491e-05,0.027855,0.84972,9.195,0.00416,0.8496
0.21567,1.4961e-25,0.024233,1.3112e-05,0.027821,0.85092,9.195,0.00418,0.8508
0.21535,1.8122e-25,0.024579,1.2834e-05,0.027787,0.85212,9.195,0.0042,0.852
0.21504,2.0635e-25,0.024925,1.2576e-05,0.027754,0.85332,9.195,0.00422,0.8532
0.21477,1.8697e-25,0.025273,1.2458e-05,0.027721,0.85452,9.195,0.00424,0.8544
0.2145,1.6499e-25,0.025622,1.2349e-05,0.027688,0.85572,9.195,0.00426,0.8556
0.21426,1.314e-25,0.025973,1.2274e-05,0.027654,0.85692,9.195,0.00428,0.8568
0.21402,1.0204e-25,0.026324,1.2164e-05,0.027621,0.85812,9.195,0.0043,0.858
0.2138,8.6237e-26,0.026677,1.1944e-05,0.027588,0.85932,9.195,0.00432,0.8592
0.21358,7.8203e-26,0.02703,1.1709e-05,0.027555,0.86052,9.195,0.00434,0.8604
0.21339,8.8859e-26,0.027384,1.1438e-05,0.027521,0.86172,9.195,0.00436,0.8616
0.21322,9.4775e-26,0.027741,1.1196e-05,0.027488,0.86292,9.195,0.00438,0.8628
0.21306,9.1857e-26,0.028099,1.1008e-05,0.027455,0.86412,9.195,0.0044,0.864
0.21291,8.5057e-26,0.028456,1.0858e-05,0.027422,0.86532,9.195,0.00442,0.8652
0.21278,7.2549e-26,0.028811,1.0762e-05,0.02739,0.86652,9.195,0.00444,0.8664
0.21267,7.1255e-26,0.029162,1.0666e-05,0.027357,0.86772,9.195,0.00446,0.8676
0.21257,8.3109e-26,0.029511,1.057e-05,0.027325,0.86892,9.195,0.00448,0.8688
0.21248,9.3867e-26,0.02986,1.0471e-05,0.027293,0.87012,9.195,0.0045,0.87
0.2124,1.036e-25,0.030209,1.0369e-05,0.027262,0.87132,9.195,0.00452,0.8712
0.21233,1.0863e-25,0.030557,1.0278e-05,0.027233,0.87252,9.195,0.00454,0.8724
0.21228,1.1014e-25,0.030904,1.0195e-05,0.027205,0.87372,9.195,0.00456,0.8736
0.21223,1.1983e-25,0.031246,1.0115e-05,0.027178,0.87492,9.195,0.00458,0.8748
0.21218,1.3437e-25,0.031586,1.0037e-05,0.027151,0.87612,9.195,0.0046,0.876
0.21214,1.459e-25,0.031918,9.9665e-06,0.027126,0.87732,9.195,0.00462,0.8772
0.21211,1.5601e-25,0.032247,9.8987e-06,0.027102,0.87852,9.195,0.00464,0.8784
0.21209,1.4513e-25,0.03257,9.8133e-06,0.027078,0.87972,9.195,0.00466,0.8796
0.21208,1.2682e-25,0.03289,9.7216e-06,0.027054,0.88092,9.195,0.00468,0.8808
0.21207,1.2044e-25,0.033205,9.599e-06,0.027032,0.88212,9.195,0.0047,0.882
0.21207,1.1717e-25,0.03352,9.4684e-06,0.027009,0.88332,9.195,0.00472,0.8832
0.21207,1.2924e-25,0.033832,9.3521e-06,0.026987,0.88452,9.195,0.00474,0.8844
0.21208,1.4403e-25,0.034144,9.2382e-06,0.026966,0.88572,9.195,0.00476,0.8856
0.21209,1.3355e-25,0.034449,9.1691e-06,0.026945,0.88692,9.195,0.00478,0.8868
0.21209,1.2041e-25,0.034753,9.1047e-06,0.026924,0.88812,9.195,0.0048,0.888
0.21211,1.0449e-25,0.035048,9.0752e-06,0.026904,0.88932,9.195,0.00482,0.8892
0.21212,8.8717e-26,0.035341,9.0469e-06,0.026884,0.89052,9.195,0.00484,0.8904
0.21213,8.8685e-26,0.035637,9.002e-06,0.026866,0.89172,9.195,0.00486,0.8916
0.21215,8.9371e-26,0.035932,8.9542e-06,0.026848,0.89292,9.195,0.00488,0.8928
0.21218,9.9398e-26,0.036223,8.8686e-06,0.026832,0.89412,9.195,0.0049,0.894
0.21222,1.1021e-25,0.036512,8.7853e-06,0.026815,0.89532,9.195,0.00492,0.8952
0.2123,1.2645e-25,0.036792,8.7174e-06,0.026799,0.89652,9.195,0.00494,0.8964
0.21237,1.3953e-25,0.037073,8.6641e-06,0.026783,0.89772,9.195,0.00496,0.8976
0.21246,1.3847e-25,0.037358,8.6762e-06,0.026769,0.89892,9.195,0.00498,0.8988
0.21255,1.3351e-25,0.037642,8.7144e-06,0.026756,0.90013,9.195,0.005,0.9
0.21266,1.1604e-25,0.03792,8.8357e-06,0.026743,0.90133,9.195,0.00502,0.9012
0.21278,1.0047e-25,0.038195,8.9914e-06,0.02673,0.90253,9.195,0.00504,0.9024
0.21292,8.9461e-26,0.038461,9.2298e-06,0.026717,0.90373,9.195,0.00506,0.9036
0.21306,8.1017e-26,0.038726,9.5118e-06,0.026704,0.90493,9.195,0.00508,0.9048
0.2132,7.735e-26,0.038989,9.8749e-06,0.026692,0.90613,9.195,0.0051,0.906
0.21335,7.3716e-26,0.03925,1.0246e-05,0.02668,0.90733,9.195,0.00512,0.9072
0.21349,7.013e-26,0.039507,1.0628e-05,0.02667,0.90853,9.195,0.00514,0.9084
0.21362,6.6913e-26,0.039761,1.0868e-05,0.02666,0.90973,9.195,0.00516,0.9096
0.21374,6.4126e-26,0.04001,1.094e-05,0.02665,0.91093,9.195,0.00518,0.9108
0.21385,6.1626e-26,0.040255,1.088e-05,0.026641,0.91213,9.195,0.0052,0.912
0.21396,5.9395e-26,0.040496,1.0695e-05,0.026632,0.91333,9.195,0.00522,0.9132
0.21406,5.8092e-26,0.040731,1.043e-05,0.026624,0.91453,9.195,0.00524,0.9144
0.21417,5.7485e-26,0.040961,1.0106e-05,0.026616,0.91573,9.195,0.00526,0.9156
0.21429,5.3545e-26,0.041185,9.5919e-06,0.026609,0.91693,9.195,0.00528,0.9168
0.21441,4.7621e-26,0.041406,8.9648e-06,0.026602,0.91813,9.195,0.0053,0.918
0.21454,4.1158e-26,0.041624,8.1899e-06,0.026597,0.91933,9.195,0.00532,0.9192
0.21468,3.4444e-26,0.04184,7.3463e-06,0.026592,0.92053,9.195,0.00534,0.9204
0.21483,3.6204e-26,0.042052,6.5702e-06,0.026588,0.92173,9.195,0.00536,0.9216
0.21498,4.097e-26,0.042263,5.8179e-06,0.026584,0.92293,9.195,0.00538,0.9228
0.21514,4.0472e-26,0.042471,5.3364e-06,0.026581,0.92413,9.195,0.0054,0.924
0.21531,3.8605e-26,0.042677,4.9251e-06,0.026578,0.92533,9.195,0.00542,0.9252
0.21548,3.252e-26,0.042884,4.7252e-06,0.026575,0.92653,9.195,0.00544,0.9264
0.21566,2.5686e-26,0.04309,4.5629e-06,0.026572,0.92773,9.195,0.00546,0.9276
0.21585,3.0429e-26,0.043294,4.4547e-06,0.02657,0.92893,9.195,0.00548,0.9288
0.21604,3.6389e-26,0.043498,4.3521e-06,0.026567,0.93013,9.195,0.0055,0.93
0.21624,3.6546e-26,0.0437,4.2678e-06,0.026565,0.93133,9.195,0.00552,0.9312
0.21644,3.639e-26,0.043902,4.1846e-06,0.026563,0.93253,9.195,0.00554,0.9324
0.21666,3.1659e-26,0.044103,4.1253e-06,0.026561,0.93373,9.195,0.00556,0.9336
0.21687,2.7622e-26,0.044303,4.0683e-06,0.026559,0.93493,9.195,0.00558,0.9348
0.21709,3.2604e-26,0.044501,4.0426e-06,0.026557,0.93613,9.195,0.0056,0.936
0.21732,3.6598e-26,0.044698,4.0207e-06,0.026555,0.93733,9.195,0.00562,0.9372
0.21755,3.3808e-26,0.044889,4.0242e-06,0.026553,0.93853,9.195,0.00564,0.9384
0.21778,3.0039e-26,0.045079,4.0332e-06,0.026551,0.93973,9.195,0.00566,0.9396
0.218,2.1894e-26,0.045266,4.0669e-06,0.026549,0.94093,9.195,0.00568,0.9408
0.21821,1.6696e-26,0.045454,4.1041e-06,0.026548,0.94213,9.195,0.0057,0.942
0.2184,2.0928e-26,0.045645,4.1527e-06,0.026547,0.94333,9.195,0.00572,0.9432
0.21859,2.4566e-26,0.045837,4.1894e-06,0.026546,0.94453,9.195,0.00574,0.9444
0.21877,2.6774e-26,0.046028,4.1973e-06,0.026545,0.94573,9.195,0.00576,0.9456
0.21896,2.6368e-26,0.04622,4.1969e-06,0.026544,0.94693,9.195,0.00578,0.9468
0.21915,2.1093e-26,0.046411,4.1807e-06,0.026543,0.94813,9.195,0.0058,0.948
0.21934,1.768e-26,0.046602,4.1747e-06,0.026542,0.94933,9.195,0.00582,0.9492
0.21952,1.7005e-26,0.046796,4.1836e-06,0.026542,0.95053,9.195,0.00584,0.9504
0.21971,1.5067e-26,0.046991,4.1702e-06,0.026541,0.95173,9.195,0.00586,0.9516
0.2199,1.1649e-26,0.04719,4.1306e-06,0.026539,0.95293,9.195,0.00588,0.9528
0.22012,7.941e-27,0.047385,4.095e-06,0.026538,0.95413,9.195,0.0059,0.954
0.22035,3.9607e-27,0.047576,4.0633e-06,0.026537,0.95533,9.195,0.00592,0.9552
0.22057,6.0301e-27,0.047776,5.4258e-06,0.026535,0.95653,9.195,0.00594,0.9564
0.22079,1.2636e-26,0.047983,7.8337e-06,0.026532,0.95773,9.195,0.00596,0.9576
0.22098,1.5559e-26,0.048209,2.6077e-05,0.026529,0.95893,9.195,0.00598,0.9588
0.22114,1.6291e-26,0.048446,5.3741e-05,0.026526,0.96013,9.195,0.006,0.96
0.22124,1.2887e-26,0.048604,4.0573e-05,0.026523,0.96133,9.195,0.00602,0.9612
0.2213,7.5587e-27,0.048724,8.4205e-06,0.026521,0.96253,9.195,0.00604,0.9624

==> images/spilling/tables/line_3_devolder_tke_kwsst.csv <==
k,z
0.0006062664515581236, 0.26403158699159374
0.002172030228411311, 0.27029803854971546
0.0038951628881152556, 0.2787127451812855
0.006089270046135124, 0.29139848857943446
0.007814100931193571, 0.3030737878916532
0.0093826950836376, 0.3147745605841895
0.011420565509043051, 0.327485777362656
0.013459568084684837, 0.3423707225948884
0.0147162548470182, 0.3552093062749427
0.0150383515892559, 0.373635051371317
0.016761484248959835, 0.382049758002887
0.017551159038804453, 0.3982253545045428
0.016151821346692706, 0.4114969856499958
0.014438311963997627, 0.42155897087543515
0.011940788542639608, 0.4263140018680479
0.00944439727151793, 0.4332427613144264
0.006948006000396252, 0.44017152076080496
0.004765786419857917, 0.45030992612719706
0.00258243468908324, 0.45827460303982337
0.0008689253063881575, 0.4683365882652628


==> images/spilling/tables/line_3_devolder_vel_kwsst.csv <==
u,z
-0.07200000000000001, 0.2659424460431654
-0.09760000000000002, 0.26695251798561154
-0.13279999999999997, 0.2668575539568345
-0.16799999999999998, 0.26676258992805757
-0.170000000000003, 0.2688172661870504
-0.1740000000000001, 0.2752489208633094
-0.180000000000000004, 0.2904172661870504
-0.1744, 0.3034359712230216
-0.15200000000000002, 0.3164460431654676
-0.11359999999999998, 0.3251827338129497
-0.08479999999999999, 0.34036834532374105
-0.055999999999999994, 0.34800000000000003
-0.020799999999999985, 0.35780719424460433
0.01759999999999995, 0.3676230215827338
0.06240000000000001, 0.3785352517985611
0.10399999999999998, 0.38512230215827337
0.15200000000000002, 0.3906474820143884
0.17400000000000005, 0.4015251798561151
0.18640000000000003, 0.4220892086330935
0.17120000000000002, 0.43494388489208635
0.12, 0.4423597122302158
0.0816, 0.4508892086330935
0.0464, 0.46158561151079136
0.0048000000000000265, 0.4722647482014388
0.0015999999999999903, 0.49383884892086327
-0.0015999999999999903, 0.5110964028776979
-0.004799999999999971, 0.5305122302158274
-0.0015999999999999903, 0.5564201438848921
-0.0015999999999999903, 0.5801611510791367
-0.0015999999999999903, 0.5985064748201439


==> images/spilling/tables/line_3_exp.csv <==
k,z
0.0026446280991735543, 0.2823529411764706
0.0028099173553719006, 0.29487666034155596
0.003471074380165289, 0.30170777988614805
0.0039669421487603315, 0.31650853889943076
0.0039669421487603315, 0.32903225806451614
0.005950413223140497, 0.33130929791271346
0.0061157024793388436, 0.34383301707779884
0.006611570247933886, 0.3586337760910816
0.0072727272727272745, 0.3700189753320683
0.007603305785123967, 0.3768500948766603


==> images/spilling/tables/line_3_exp_vel.csv <==
u,z
-0.12385798101537526, 0.28063854483010825
-0.10684495889844658, 0.2919434595264973
-0.1067813588157665, 0.30320067416087637
-0.1067241187413544, 0.3133321673318175
-0.1066668786669423, 0.32346366050275865
-0.10661599860079818, 0.3324694322102619
-0.09300558090725519, 0.34151336396737314
-0.08617493202741167, 0.35053821569968036
-0.06918098993528693, 0.35846596600575575
-0.07247547421811651, 0.3753422479449223
0.0157124004261206, 0.38459605997487795
0.06659882657847455, 0.39149348894153563
0.09039797751737072, 0.40394320512616666


==> images/spilling/tables/line_4.csv <==
UMean:0,UMean:1,UMean:2,alpha.waterMean,kMean,arc_length,Points:0,Points:1,Points:2
0.0022792,0,6.7848e-05,0.9995,0.0024081,0.28084,9.81,-0.00532,0.2808
0.0075972,0,0.00022615,0.9994,0.0022925,0.28204,9.81,-0.0053,0.282
0.0097266,0,0.00028985,0.99926,0.0021459,0.28324,9.81,-0.00528,0.2832
0.0084583,0,0.00025274,0.99907,0.0019666,0.28444,9.81,-0.00526,0.2844
0.0072585,0,0.00022035,0.99892,0.0018331,0.28564,9.81,-0.00524,0.2856
0.0061172,0,0.00019197,0.99879,0.0017388,0.28684,9.81,-0.00522,0.2868
0.0049007,0,0.00015991,0.99871,0.0016761,0.28804,9.81,-0.0052,0.288
0.0036331,0,0.00012536,0.99866,0.001635,0.28924,9.81,-0.00518,0.2892
0.0022762,0,8.6888e-05,0.99864,0.0016157,0.29044,9.81,-0.00516,0.2904
0.00087136,0,4.6314e-05,0.99865,0.001608,0.29164,9.81,-0.00514,0.2916
-0.00059354,0,3.2047e-06,0.99868,0.001615,0.29284,9.81,-0.00512,0.2928
-0.0020834,0,-4.0958e-05,0.99872,0.001628,0.29404,9.81,-0.0051,0.294
-0.0035752,0,-8.401e-05,0.99877,0.0016494,0.29524,9.81,-0.00508,0.2952
-0.0050676,0,-0.00012671,0.99883,0.0016735,0.29644,9.81,-0.00506,0.2964
-0.0065337,1.0347e-27,-0.00017025,0.9989,0.0017026,0.29764,9.81,-0.00504,0.2976
-0.007994,2.3005e-27,-0.00021397,0.99897,0.0017329,0.29884,9.81,-0.00502,0.2988
-0.009419,3.6863e-27,-0.00025739,0.99907,0.0017668,0.30004,9.81,-0.005,0.3
-0.010839,5.0896e-27,-0.00030077,0.99916,0.0018013,0.30124,9.81,-0.00498,0.3012
-0.012218,5.4367e-27,-0.00034286,0.99924,0.0018388,0.30244,9.81,-0.00496,0.3024
-0.013595,5.7027e-27,-0.00038486,0.99933,0.0018765,0.30364,9.81,-0.00494,0.3036
-0.014929,5.9814e-27,-0.0004252,0.99937,0.0019171,0.30484,9.81,-0.00492,0.3048
-0.016262,6.2618e-27,-0.00046546,0.99941,0.0019578,0.30604,9.81,-0.0049,0.306
-0.017558,6.576e-27,-0.00050425,0.99942,0.0020015,0.30724,9.81,-0.00488,0.3072
-0.01885,6.8921e-27,-0.00054287,0.99943,0.0020455,0.30844,9.81,-0.00486,0.3084
-0.020112,7.2245e-27,-0.00057995,0.99942,0.0020921,0.30964,9.81,-0.00484,0.3096
-0.021368,7.5571e-27,-0.00061671,0.9994,0.002139,0.31084,9.81,-0.00482,0.3108
-0.0226,7.8903e-27,-0.00065167,0.99935,0.002188,0.31204,9.81,-0.0048,0.312
-0.023827,8.2266e-27,-0.00068622,0.99931,0.0022376,0.31324,9.81,-0.00478,0.3132
-0.025035,8.5753e-27,-0.00071921,0.99925,0.0022892,0.31444,9.81,-0.00476,0.3144
-0.026239,8.9244e-27,-0.00075173,0.99919,0.0023417,0.31564,9.81,-0.00474,0.3156
-0.027431,9.275e-27,-0.00078293,0.99913,0.0023965,0.31684,9.81,-0.00472,0.3168
-0.02862,9.6242e-27,-0.00081363,0.99908,0.0024525,0.31804,9.81,-0.0047,0.318
-0.029803,9.9706e-27,-0.00084324,0.99904,0.002511,0.31924,9.81,-0.00468,0.3192
-0.030984,1.033e-26,-0.00087232,0.99902,0.0025711,0.32044,9.81,-0.00466,0.3204
-0.032162,1.0713e-26,-0.0009005,0.99901,0.0026338,0.32164,9.81,-0.00464,0.3216
-0.033338,1.1118e-26,-0.00092812,0.999,0.0026983,0.32284,9.81,-0.00462,0.3228
-0.034513,1.1551e-26,-0.00095497,0.99899,0.0027653,0.32405,9.81,-0.0046,0.324
-0.035686,1.2001e-26,-0.00098098,0.99898,0.0028346,0.32525,9.81,-0.00458,0.3252
-0.036856,1.2466e-26,-0.0010061,0.99898,0.0029062,0.32645,9.81,-0.00456,0.3264
-0.038025,1.2941e-26,-0.00103,0.99901,0.0029806,0.32765,9.81,-0.00454,0.3276
-0.039194,1.3424e-26,-0.0010529,0.99905,0.0030574,0.32885,9.81,-0.00452,0.3288
-0.040367,1.3922e-26,-0.0010748,0.99908,0.0031376,0.33005,9.81,-0.0045,0.33
-0.041543,1.4431e-26,-0.001096,0.99912,0.0032203,0.33125,9.81,-0.00448,0.3312
-0.042726,1.4963e-26,-0.0011164,0.99913,0.0033075,0.33245,9.81,-0.00446,0.3324
-0.043914,1.5509e-26,-0.0011364,0.99914,0.0033972,0.33365,9.81,-0.00444,0.3336
-0.045107,9.8158e-27,-0.0011553,0.99916,0.0034931,0.33485,9.81,-0.00442,0.3348
-0.046303,1.5296e-27,-0.0011738,0.99918,0.0035917,0.33605,9.81,-0.0044,0.336
-0.047506,-1.0672e-26,-0.001191,0.99922,0.0036985,0.33725,9.81,-0.00438,0.3372
-0.048711,-2.4097e-26,-0.0012078,0.99927,0.0038079,0.33845,9.81,-0.00436,0.3384
-0.049916,-3.0985e-26,-0.0012233,0.99932,0.0039281,0.33965,9.81,-0.00434,0.3396
-0.051121,-3.6413e-26,-0.0012386,0.99937,0.0040507,0.34085,9.81,-0.00432,0.3408
-0.052307,-3.8207e-26,-0.0012511,0.99941,0.004186,0.34205,9.81,-0.0043,0.342
-0.05349,-3.9473e-26,-0.0012633,0.99944,0.0043232,0.34325,9.81,-0.00428,0.3432
-0.054652,-4.0716e-26,-0.0012711,0.99944,0.0044757,0.34445,9.81,-0.00426,0.3444
-0.055811,-4.1958e-26,-0.0012785,0.99944,0.0046294,0.34565,9.81,-0.00424,0.3456
-0.05696,-4.3025e-26,-0.0012819,0.99939,0.0048037,0.34685,9.81,-0.00422,0.3468
-0.058108,-4.4082e-26,-0.0012851,0.99933,0.0049794,0.34805,9.81,-0.0042,0.348
-0.059236,-4.4945e-26,-0.0012844,0.99915,0.0051806,0.34925,9.81,-0.00418,0.3492
-0.06036,-4.5792e-26,-0.0012834,0.99893,0.0053847,0.35045,9.81,-0.00416,0.3504
-0.06145,-4.649e-26,-0.0012793,0.9984,0.0056172,0.35165,9.81,-0.00414,0.3516
-0.062536,-4.6503e-26,-0.0012748,0.99774,0.0058551,0.35285,9.81,-0.00412,0.3528
-0.063596,-4.2659e-26,-0.001268,0.99642,0.0061234,0.35405,9.81,-0.0041,0.354
-0.06465,-3.7864e-26,-0.0012602,0.99483,0.0064008,0.35525,9.81,-0.00408,0.3552
-0.065678,-2.9414e-26,-0.0012485,0.9922,0.0067128,0.35645,9.81,-0.00406,0.3564
-0.066686,-2.2217e-26,-0.0012351,0.98917,0.0070394,0.35765,9.81,-0.00404,0.3576
-0.067639,-1.8549e-26,-0.001217,0.985,0.0074074,0.35885,9.81,-0.00402,0.3588
-0.068549,-1.6505e-26,-0.0011981,0.98039,0.0077975,0.36005,9.81,-0.004,0.36
-0.069367,-1.7953e-26,-0.0011777,0.97481,0.0082356,0.36125,9.81,-0.00398,0.3612
-0.070117,-1.9597e-26,-0.0011589,0.96875,0.0087006,0.36245,9.81,-0.00396,0.3624
-0.070755,-2.1569e-26,-0.0011428,0.96188,0.0092107,0.36365,9.81,-0.00394,0.3636
-0.071289,-1.9673e-26,-0.0011299,0.95445,0.009745,0.36485,9.81,-0.00392,0.3648
-0.071686,-1.262e-26,-0.0011212,0.94627,0.010312,0.36605,9.81,-0.0039,0.366
-0.0719,8.151e-28,-0.001118,0.93725,0.010898,0.36725,9.81,-0.00388,0.3672
-0.071919,2.105e-26,-0.0011208,0.92735,0.011504,0.36845,9.81,-0.00386,0.3684
-0.071714,3.429e-26,-0.0011305,0.91605,0.012128,0.36965,9.81,-0.00384,0.3696
-0.071317,4.1563e-26,-0.0011461,0.90356,0.012768,0.37085,9.81,-0.00382,0.3708
-0.070728,4.168e-26,-0.0011717,0.88892,0.013428,0.37205,9.81,-0.0038,0.372
-0.070009,3.6932e-26,-0.0012041,0.87282,0.014103,0.37325,9.81,-0.00378,0.3732
-0.069126,3.5268e-26,-0.0012486,0.8532,0.014806,0.37445,9.81,-0.00376,0.3744
-0.068155,3.526e-26,-0.0012995,0.83169,0.015525,0.37565,9.81,-0.00374,0.3756
-0.066974,2.8837e-26,-0.0013525,0.80503,0.01628,0.37685,9.81,-0.00372,0.3768
-0.065705,1.9747e-26,-0.0014065,0.77623,0.01705,0.37805,9.81,-0.0037,0.378
-0.064268,1.0693e-26,-0.0014605,0.74357,0.017877,0.37925,9.81,-0.00368,0.3792
-0.062778,1.6506e-27,-0.0015147,0.7097,0.018723,0.38045,9.81,-0.00366,0.3804
-0.061545,-6.424e-27,-0.0015691,0.67645,0.019647,0.38165,9.81,-0.00364,0.3816
-0.06037,-1.4282e-26,-0.0016235,0.64333,0.020589,0.38285,9.81,-0.00362,0.3828
-0.059947,-2.942e-26,-0.0016927,0.61274,0.021581,0.38405,9.81,-0.0036,0.384
-0.059634,-4.5617e-26,-0.001764,0.58251,0.022582,0.38525,9.81,-0.00358,0.3852
-0.060305,-5.4774e-26,-0.0018764,0.55387,0.023583,0.38645,9.81,-0.00356,0.3864
-0.061052,-6.339e-26,-0.0019918,0.52535,0.024584,0.38765,9.81,-0.00354,0.3876
-0.062877,-4.7124e-26,-0.0021262,0.49948,0.025605,0.38885,9.81,-0.00352,0.3888
-0.064755,-2.9759e-26,-0.0022599,0.47385,0.026627,0.39005,9.81,-0.0035,0.39
-0.06747,4.5056e-27,-0.0023681,0.45273,0.027675,0.39125,9.81,-0.00348,0.3912
-0.070212,3.733e-26,-0.0024726,0.4321,0.028718,0.39245,9.81,-0.00346,0.3924
-0.073213,5.647e-26,-0.0025414,0.41618,0.029717,0.39365,9.81,-0.00344,0.3936
-0.076118,7.4401e-26,-0.0026057,0.40088,0.030699,0.39485,9.81,-0.00342,0.3948
-0.078488,8.5528e-26,-0.0026448,0.38905,0.031586,0.39606,9.81,-0.0034,0.396
-0.080625,9.4073e-26,-0.0026791,0.37767,0.032455,0.39726,9.81,-0.00338,0.3972
-0.081872,9.269e-26,-0.002695,0.36806,0.033251,0.39846,9.81,-0.00336,0.3984
-0.082882,8.6032e-26,-0.0027089,0.35868,0.034031,0.39966,9.81,-0.00334,0.3996
-0.083228,6.4507e-26,-0.002717,0.34997,0.034762,0.40086,9.81,-0.00332,0.4008
-0.083352,4.9223e-26,-0.0027234,0.34139,0.035472,0.40206,9.81,-0.0033,0.402
-0.083001,4.7356e-26,-0.002726,0.33309,0.036138,0.40326,9.81,-0.00328,0.4032
-0.082416,4.6473e-26,-0.0027227,0.32485,0.036793,0.40446,9.81,-0.00326,0.4044
-0.081439,4.7246e-26,-0.0027094,0.31671,0.037431,0.40566,9.81,-0.00324,0.4056
-0.080229,3.739e-26,-0.0026865,0.30878,0.038079,0.40686,9.81,-0.00322,0.4068
-0.078706,1.3364e-26,-0.0026507,0.30114,0.038741,0.40806,9.81,-0.0032,0.408
-0.076948,-6.7727e-27,-0.0026003,0.29386,0.039407,0.40926,9.81,-0.00318,0.4092
-0.074938,-2.2767e-26,-0.0025341,0.28697,0.040079,0.41046,9.81,-0.00316,0.4104
-0.072646,-3.0601e-26,-0.002448,0.28073,0.040743,0.41166,9.81,-0.00314,0.4116
-0.070114,-3.1475e-26,-0.0023449,0.27504,0.041402,0.41286,9.81,-0.00312,0.4128
-0.067273,-3.2284e-26,-0.0022158,0.27026,0.042054,0.41406,9.81,-0.0031,0.414
-0.064223,-3.305e-26,-0.0020692,0.2661,0.042702,0.41526,9.81,-0.00308,0.4152
-0.060926,-3.3311e-26,-0.0018829,0.26181,0.043343,0.41646,9.81,-0.00306,0.4164
-0.057496,-3.3301e-26,-0.0016753,0.25745,0.043981,0.41766,9.81,-0.00304,0.4176
-0.053815,-4.7614e-26,-0.0014347,0.25221,0.04463,0.41886,9.81,-0.00302,0.4188
-0.05003,-6.7881e-26,-0.0011802,0.24661,0.045283,0.42006,9.81,-0.003,0.42
-0.0458,-8.9217e-26,-0.00091923,0.24081,0.04594,0.42126,9.81,-0.00298,0.4212
-0.041429,-1.1089e-25,-0.00065617,0.23496,0.046597,0.42246,9.81,-0.00296,0.4224
-0.036501,-1.1742e-25,-0.00038259,0.22942,0.047235,0.42366,9.81,-0.00294,0.4236
-0.031447,-1.2058e-25,-0.00010665,0.22395,0.047867,0.42486,9.81,-0.00292,0.4248
-0.025805,-1.0541e-25,0.00020514,0.21854,0.048477,0.42606,9.81,-0.0029,0.426
-0.020078,-8.7572e-26,0.00052215,0.21314,0.049084,0.42726,9.81,-0.00288,0.4272
-0.013659,-4.7288e-26,0.00089083,0.2075,0.049729,0.42846,9.81,-0.00286,0.4284
-0.0071863,-5.2783e-27,0.0012635,0.20185,0.050376,0.42966,9.81,-0.00284,0.4296
0.00028231,3.3898e-27,0.0017081,0.19628,0.051231,0.43086,9.81,-0.00282,0.4308
0.0078307,1.0816e-26,0.0021585,0.19072,0.0521,0.43206,9.81,-0.0028,0.432
0.016925,1.212e-27,0.0027217,0.18547,0.053221,0.43326,9.81,-0.00278,0.4332
0.026176,-7.2151e-27,0.0032969,0.1802,0.054358,0.43446,9.81,-0.00276,0.4344
0.036915,-4.4572e-27,0.0039849,0.1747,0.055653,0.43566,9.81,-0.00274,0.4356
0.047847,-2.2464e-27,0.0046802,0.16913,0.056987,0.43686,9.81,-0.00272,0.4368
0.059869,-3.1158e-27,0.0054166,0.16319,0.058541,0.43806,9.81,-0.0027,0.438
0.072322,-1.8891e-27,0.0061502,0.15717,0.060173,0.43926,9.81,-0.00268,0.4392
0.086433,7.3987e-27,0.0068727,0.15083,0.062109,0.44046,9.81,-0.00266,0.4404
0.10124,1.5859e-26,0.0075914,0.14451,0.064023,0.44166,9.81,-0.00264,0.4416
0.11803,2.1988e-26,0.0082994,0.13824,0.065874,0.44286,9.81,-0.00262,0.4428
0.13533,3.1183e-26,0.0089952,0.1322,0.067567,0.44406,9.81,-0.0026,0.444
0.15374,4.6971e-26,0.0096648,0.12668,0.06892,0.44526,9.81,-0.00258,0.4452
0.17236,6.4403e-26,0.010314,0.12151,0.070186,0.44646,9.81,-0.00256,0.4464
0.19135,8.46e-26,0.010928,0.11696,0.071309,0.44766,9.81,-0.00254,0.4476
0.21079,1.0342e-25,0.011521,0.11286,0.072361,0.44886,9.81,-0.00252,0.4488
0.23083,1.2039e-25,0.012085,0.10938,0.07332,0.45006,9.81,-0.0025,0.45
0.25136,1.353e-25,0.01258,0.10637,0.073959,0.45126,9.81,-0.00248,0.4512
0.27241,1.4801e-25,0.013002,0.10387,0.074259,0.45246,9.81,-0.00246,0.4524
0.29365,1.5535e-25,0.013354,0.10166,0.074185,0.45366,9.81,-0.00244,0.4536
0.31506,1.5812e-25,0.013647,0.099694,0.073793,0.45486,9.81,-0.00242,0.4548
0.33645,1.716e-25,0.013928,0.097824,0.073276,0.45606,9.81,-0.0024,0.456
0.35784,1.9237e-25,0.0142,0.096021,0.072674,0.45726,9.81,-0.00238,0.4572
0.37882,2.0686e-25,0.014446,0.094288,0.0721,0.45846,9.81,-0.00236,0.4584
0.39958,2.1798e-25,0.014679,0.092594,0.071541,0.45966,9.81,-0.00234,0.4596
0.41956,2.0181e-25,0.014829,0.091014,0.070906,0.46086,9.81,-0.00232,0.4608
0.43921,1.743e-25,0.014946,0.089482,0.07024,0.46206,9.81,-0.0023,0.462
0.45736,1.3964e-25,0.014937,0.088295,0.069484,0.46326,9.81,-0.00228,0.4632
0.47503,1.0275e-25,0.014889,0.087217,0.068701,0.46446,9.81,-0.00226,0.4644
0.49105,8.4485e-26,0.014735,0.08647,0.067963,0.46566,9.81,-0.00224,0.4656
0.5067,7.0376e-26,0.014558,0.085796,0.067236,0.46686,9.81,-0.00222,0.4668
0.52131,6.9525e-26,0.01432,0.085142,0.0665,0.46807,9.81,-0.0022,0.468
0.53577,7.0602e-26,0.014072,0.084492,0.065763,0.46927,9.81,-0.00218,0.4692
0.54961,7.1884e-26,0.013829,0.083829,0.064966,0.47047,9.81,-0.00216,0.4704
0.56339,7.3182e-26,0.013586,0.083165,0.064166,0.47167,9.81,-0.00214,0.4716
0.57646,7.396e-26,0.013391,0.082726,0.063308,0.47287,9.81,-0.00212,0.4728
0.58947,7.4633e-26,0.013197,0.082297,0.062449,0.47407,9.81,-0.0021,0.474
0.60128,7.2995e-26,0.013043,0.08205,0.061594,0.47527,9.81,-0.00208,0.4752
0.61295,7.1128e-26,0.012888,0.081775,0.060742,0.47647,9.81,-0.00206,0.4764
0.62325,6.7081e-26,0.012727,0.081249,0.059917,0.47767,9.81,-0.00204,0.4776
0.63335,6.3121e-26,0.012558,0.080644,0.059101,0.47887,9.81,-0.00202,0.4788
0.64235,5.9661e-26,0.012342,0.079591,0.058334,0.48007,9.81,-0.002,0.48
0.65114,5.8954e-26,0.012114,0.078482,0.057586,0.48127,9.81,-0.00198,0.4812
0.65911,6.8837e-26,0.011838,0.077159,0.056913,0.48247,9.81,-0.00196,0.4824
0.66684,7.8008e-26,0.011545,0.075855,0.056262,0.48367,9.81,-0.00194,0.4836
0.67387,8.5174e-26,0.011208,0.074604,0.055676,0.48487,9.81,-0.00192,0.4848
0.68058,8.7819e-26,0.010843,0.073463,0.055118,0.48607,9.81,-0.0019,0.486
0.68659,8.0744e-26,0.010421,0.072561,0.054622,0.48727,9.81,-0.00188,0.4872
0.69217,7.366e-26,0.0099549,0.071806,0.054165,0.48847,9.81,-0.00186,0.4884
0.69703,6.6558e-26,0.0094162,0.0713,0.053775,0.48967,9.81,-0.00184,0.4896
0.70145,5.985e-26,0.008836,0.070721,0.053419,0.49087,9.81,-0.00182,0.4908
0.70528,5.3668e-26,0.0082004,0.070045,0.053107,0.49207,9.81,-0.0018,0.492
0.70876,4.9561e-26,0.0075316,0.069264,0.052798,0.49327,9.81,-0.00178,0.4932
0.71187,4.7664e-26,0.0068274,0.06837,0.05249,0.49447,9.81,-0.00176,0.4944
0.71472,4.3858e-26,0.0060932,0.067528,0.052161,0.49567,9.81,-0.00174,0.4956
0.71735,3.8426e-26,0.0053334,0.066729,0.051815,0.49687,9.81,-0.00172,0.4968
0.71986,2.888e-26,0.0045567,0.065923,0.051472,0.49807,9.81,-0.0017,0.498
0.72227,1.6539e-26,0.0037685,0.065111,0.051133,0.49927,9.81,-0.00168,0.4992
0.72469,8.1361e-27,0.0029865,0.064211,0.050835,0.50047,9.81,-0.00166,0.5004
0.72711,1.8467e-27,0.0022079,0.063263,0.050557,0.50167,9.81,-0.00164,0.5016
0.72956,0,0.0014415,0.062118,0.050326,0.50287,9.81,-0.00162,0.5028
0.73202,0,0.00068024,0.060891,0.050113,0.50407,9.81,-0.0016,0.504
0.73445,0,-7.3117e-05,0.059567,0.049937,0.50527,9.81,-0.00158,0.5052
0.73687,0,-0.00082396,0.058214,0.049772,0.50647,9.81,-0.00156,0.5064
0.73921,0,-0.0015748,0.056916,0.049631,0.50767,9.81,-0.00154,0.5076
0.74152,0,-0.0023256,0.055631,0.049495,0.50887,9.81,-0.00152,0.5088
0.74372,0,-0.0030899,0.054292,0.049363,0.51007,9.81,-0.0015,0.51
0.7459,0,-0.0038562,0.052946,0.049232,0.51127,9.81,-0.00148,0.5112
0.74785,0,-0.0046557,0.05159,0.049102,0.51247,9.81,-0.00146,0.5124
0.74977,0,-0.0054576,0.050234,0.048972,0.51367,9.81,-0.00144,0.5136
0.75124,0,-0.0063015,0.049198,0.048859,0.51487,9.81,-0.00142,0.5148
0.75267,0,-0.007148,0.048175,0.048747,0.51607,9.81,-0.0014,0.516
0.75352,0,-0.0080393,0.047354,0.048657,0.51727,9.81,-0.00138,0.5172
0.75432,0,-0.0089349,0.046524,0.048565,0.51847,9.81,-0.00136,0.5184
0.75477,0,-0.0098714,0.045594,0.048465,0.51967,9.81,-0.00134,0.5196
0.7552,0,-0.010813,0.044641,0.048359,0.52087,9.81,-0.00132,0.5208
0.75558,0,-0.011785,0.043556,0.048214,0.52207,9.81,-0.0013,0.522
0.75594,0,-0.012765,0.042457,0.048065,0.52327,9.81,-0.00128,0.5232
0.75623,0,-0.013779,0.0413,0.047896,0.52447,9.81,-0.00126,0.5244
0.7565,0,-0.0148,0.040089,0.047727,0.52567,9.81,-0.00124,0.5256
0.7567,0,-0.015839,0.038725,0.047562,0.52687,9.81,-0.00122,0.5268
0.75686,0,-0.016883,0.037293,0.047391,0.52807,9.81,-0.0012,0.528
0.75694,0,-0.017934,0.035715,0.047211,0.52927,9.81,-0.00118,0.5292
0.75689,0,-0.019,0.034129,0.047017,0.53047,9.81,-0.00116,0.5304
0.75662,0,-0.020089,0.032529,0.046798,0.53167,9.81,-0.00114,0.5316
0.75619,0,-0.021191,0.030963,0.046564,0.53287,9.81,-0.00112,0.5328
0.75556,0,-0.022311,0.029442,0.046311,0.53407,9.81,-0.0011,0.534
0.75481,0,-0.023426,0.02807,0.046059,0.53527,9.81,-0.00108,0.5352
0.75395,0,-0.024537,0.026856,0.045807,0.53647,9.81,-0.00106,0.5364
0.75294,0,-0.025639,0.025807,0.045572,0.53767,9.81,-0.00104,0.5376
0.75178,0,-0.026734,0.024898,0.04535,0.53887,9.81,-0.00102,0.5388
0.75053,0,-0.027809,0.023931,0.04514,0.54008,9.81,-0.001,0.54
0.74919,0,-0.028871,0.022925,0.044937,0.54128,9.81,-0.00098,0.5412
0.74783,0,-0.02992,0.021733,0.04475,0.54248,9.81,-0.00096,0.5424
0.74643,0,-0.03096,0.02044,0.04457,0.54368,9.81,-0.00094,0.5436
0.74501,0,-0.031988,0.019174,0.044406,0.54488,9.81,-0.00092,0.5448
0.74358,0,-0.033009,0.017918,0.044247,0.54608,9.81,-0.0009,0.546
0.7422,0,-0.033997,0.016792,0.044085,0.54728,9.81,-0.00088,0.5472
0.74083,0,-0.034975,0.015706,0.043922,0.54848,9.81,-0.00086,0.5484
0.73938,0,-0.035926,0.014727,0.043751,0.54968,9.81,-0.00084,0.5496
0.7379,0,-0.036872,0.013773,0.043578,0.55088,9.81,-0.00082,0.5508
0.7362,0,-0.037777,0.012929,0.043395,0.55208,9.81,-0.0008,0.552
0.73448,0,-0.038677,0.012101,0.04321,0.55328,9.81,-0.00078,0.5532
0.73276,0,-0.039536,0.011408,0.04303,0.55448,9.81,-0.00076,0.5544
0.73105,0,-0.040392,0.010724,0.04285,0.55568,9.81,-0.00074,0.5556
0.72965,0,-0.041215,0.010181,0.042693,0.55688,9.81,-0.00072,0.5568
0.72826,0,-0.042037,0.0096363,0.042538,0.55808,9.81,-0.0007,0.558
0.72717,0,-0.042837,0.0089895,0.042413,0.55928,9.81,-0.00068,0.5592
0.72609,0,-0.043638,0.0083341,0.042292,0.56048,9.81,-0.00066,0.5604
0.72508,0,-0.04444,0.007597,0.042205,0.56168,9.81,-0.00064,0.5616
0.72406,0,-0.045242,0.0068836,0.042124,0.56288,9.81,-0.00062,0.5628
0.72294,0,-0.046043,0.006303,0.042076,0.56408,9.81,-0.0006,0.564
0.72179,0,-0.046841,0.0057527,0.042032,0.56528,9.81,-0.00058,0.5652
0.72052,0,-0.047631,0.0053186,0.042009,0.56648,9.81,-0.00056,0.5664
0.71924,0,-0.04842,0.0049022,0.041988,0.56768,9.81,-0.00054,0.5676
0.71792,0,-0.049209,0.0045357,0.04197,0.56888,9.81,-0.00052,0.5688
0.71662,0,-0.049996,0.0041993,0.041954,0.57008,9.81,-0.0005,0.57
0.71535,0,-0.050779,0.0039274,0.041945,0.57128,9.81,-0.00048,0.5712
0.71408,0,-0.051549,0.0036913,0.041943,0.57248,9.81,-0.00046,0.5724
0.71279,0,-0.052297,0.0035153,0.041951,0.57368,9.81,-0.00044,0.5736
0.71147,-7.5092e-28,-0.053027,0.0033503,0.041961,0.57488,9.81,-0.00042,0.5748
0.71011,-2.5031e-27,-0.053732,0.0031999,0.041975,0.57608,9.81,-0.0004,0.576
0.70871,-4.0737e-27,-0.054421,0.0030426,0.041994,0.57728,9.81,-0.00038,0.5772
0.70726,-5.4511e-27,-0.055093,0.0028778,0.042018,0.57848,9.81,-0.00036,0.5784
0.70573,-5.1388e-27,-0.055757,0.0027059,0.042048,0.57968,9.81,-0.00034,0.5796
0.70414,-3.3855e-27,-0.056416,0.002528,0.042084,0.58088,9.81,-0.00032,0.5808
0.70241,-2.3836e-27,-0.057069,0.0023579,0.042124,0.58208,9.81,-0.0003,0.582
0.70059,-1.8926e-27,-0.057718,0.0021931,0.042167,0.58328,9.81,-0.00028,0.5832
0.69865,-1.8411e-27,-0.058347,0.0020413,0.042214,0.58448,9.81,-0.00026,0.5844
0.69665,-2.0254e-27,-0.058964,0.0018966,0.042262,0.58568,9.81,-0.00024,0.5856
0.69461,-1.4525e-27,-0.05956,0.0017636,0.042314,0.58688,9.81,-0.00022,0.5868
0.69255,-5.6502e-28,-0.060145,0.0016354,0.042367,0.58808,9.81,-0.0002,0.588
0.69047,9.7474e-28,-0.060715,0.0015097,0.042431,0.58928,9.81,-0.00018,0.5892
0.68838,2.7183e-27,-0.06128,0.0013848,0.042497,0.59048,9.81,-0.00016,0.5904
0.68624,4.613e-27,-0.061828,0.0012671,0.042576,0.59168,9.81,-0.00014,0.5916
0.68408,6.5415e-27,-0.062373,0.001151,0.042658,0.59288,9.81,-0.00012,0.5928
0.68187,5.4241e-27,-0.062899,0.0010575,0.042748,0.59408,9.81,-0.0001,0.594
0.67965,3.8637e-27,-0.063424,0.00096735,0.042839,0.59528,9.81,-8e-05,0.5952
0.6774,3.5001e-27,-0.063936,0.00089276,0.042935,0.59648,9.81,-6e-05,0.5964
0.67515,3.2286e-27,-0.064447,0.00081936,0.043031,0.59768,9.81,-4e-05,0.5976
0.67284,4.6684e-27,-0.064944,0.00075511,0.043126,0.59888,9.81,-2e-05,0.5988
0.67052,6.0118e-27,-0.065439,0.00069156,0.04322,0.60008,9.81,0,0.6
0.66807,4.3529e-27,-0.065913,0.00064103,0.043303,0.60128,9.81,2e-05,0.6012
0.66561,2.7807e-27,-0.066386,0.00059233,0.043386,0.60248,9.81,4e-05,0.6024
0.66302,2.0305e-27,-0.066843,0.00056097,0.043455,0.60368,9.81,6e-05,0.6036
0.66042,1.4828e-27,-0.067298,0.00053149,0.043522,0.60488,9.81,8e-05,0.6048
0.65774,2.0748e-27,-0.06774,0.00051258,0.043576,0.60608,9.81,0.0001,0.606
0.65504,2.3967e-27,-0.068179,0.00049438,0.043626,0.60728,9.81,0.00012,0.6072
0.6523,1.6796e-27,-0.068607,0.00047893,0.043662,0.60848,9.81,0.00014,0.6084
0.64954,9.9536e-28,-0.06903,0.00046404,0.043692,0.60968,9.81,0.00016,0.6096
0.64673,4.0376e-28,-0.069442,0.00045074,0.043706,0.61088,9.81,0.00018,0.6108
0.6439,0,-0.069852,0.00043844,0.043715,0.61209,9.81,0.0002,0.612
0.64101,0,-0.070255,0.00042832,0.043711,0.61329,9.81,0.00022,0.6132
0.63808,0,-0.070657,0.00041895,0.043699,0.61449,9.81,0.00024,0.6144
0.63509,0,-0.071057,0.00041084,0.043673,0.61569,9.81,0.00026,0.6156
0.63208,0,-0.071455,0.00040323,0.043637,0.61689,9.81,0.00028,0.6168
0.62903,0,-0.071849,0.00039627,0.043586,0.61809,9.81,0.0003,0.618
0.62595,8.1512e-28,-0.072242,0.00038924,0.043522,0.61929,9.81,0.00032,0.6192
0.62285,2.4986e-27,-0.072632,0.00038214,0.043442,0.62049,9.81,0.00034,0.6204
0.61973,4.4525e-27,-0.073024,0.00037474,0.043347,0.62169,9.81,0.00036,0.6216
0.61659,6.6367e-27,-0.073416,0.0003671,0.04324,0.62289,9.81,0.00038,0.6228
0.61345,6.5198e-27,-0.073805,0.00035958,0.043118,0.62409,9.81,0.0004,0.624
0.6103,4.8378e-27,-0.074192,0.00035214,0.042987,0.62529,9.81,0.00042,0.6252
0.6071,4.2866e-27,-0.074572,0.00034423,0.042841,0.62649,9.81,0.00044,0.6264
0.60388,4.342e-27,-0.074947,0.00033606,0.042688,0.62769,9.81,0.00046,0.6276
0.60056,5.9236e-27,-0.075315,0.00032765,0.042519,0.62889,9.81,0.00048,0.6288
0.59721,8.1395e-27,-0.075681,0.00031914,0.042344,0.63009,9.81,0.0005,0.63
0.59376,6.9592e-27,-0.076045,0.00031169,0.042149,0.63129,9.81,0.00052,0.6312
0.59028,4.7177e-27,-0.076409,0.00030456,0.041948,0.63249,9.81,0.00054,0.6324
0.58672,4.6568e-27,-0.076767,0.00029914,0.041729,0.63369,9.81,0.00056,0.6336
0.58315,5.0829e-27,-0.077125,0.00029411,0.041505,0.63489,9.81,0.00058,0.6348
0.57958,8.1893e-27,-0.077468,0.00029056,0.041268,0.63609,9.81,0.0006,0.636
0.576,1.1685e-26,-0.07781,0.00028722,0.04103,0.63729,9.81,0.00062,0.6372
0.57248,9.4845e-27,-0.078142,0.00028484,0.040783,0.63849,9.81,0.00064,0.6384
0.56897,6.8454e-27,-0.078473,0.00028253,0.040536,0.63969,9.81,0.00066,0.6396
0.56554,3.3601e-27,-0.078801,0.0002805,0.040288,0.64089,9.81,0.00068,0.6408
0.56212,0,-0.079128,0.00027844,0.04004,0.64209,9.81,0.0007,0.642
0.55876,0,-0.079443,0.00027559,0.039799,0.64329,9.81,0.00072,0.6432
0.55541,0,-0.079757,0.00027257,0.039559,0.64449,9.81,0.00074,0.6444
0.55209,0,-0.080059,0.00026785,0.039332,0.64569,9.81,0.00076,0.6456
0.54877,9.4795e-28,-0.080359,0.00026292,0.039107,0.64689,9.81,0.00078,0.6468
0.54547,7.2328e-27,-0.080655,0.00025679,0.038895,0.64809,9.81,0.0008,0.648
0.54217,1.7645e-26,-0.080949,0.00025072,0.038687,0.64929,9.81,0.00082,0.6492
0.53889,4.3929e-26,-0.081234,0.00024488,0.03849,0.65049,9.81,0.00084,0.6504
0.53561,6.8734e-26,-0.081515,0.00023931,0.038296,0.65169,9.81,0.00086,0.6516
0.53236,8.9372e-26,-0.08179,0.00023449,0.038113,0.65289,9.81,0.00088,0.6528
0.52913,9.8951e-26,-0.082065,0.00023008,0.037935,0.65409,9.81,0.0009,0.654
0.52594,8.4757e-26,-0.082337,0.00022654,0.037766,0.65529,9.81,0.00092,0.6552
0.52276,7.5693e-26,-0.082607,0.0002236,0.037603,0.65649,9.81,0.00094,0.6564
0.51963,7.5252e-26,-0.082872,0.00022169,0.03745,0.65769,9.81,0.00096,0.6576
0.51653,8.0551e-26,-0.083135,0.00022055,0.037302,0.65889,9.81,0.00098,0.6588
0.51348,9.3504e-26,-0.083394,0.00022043,0.037163,0.66009,9.81,0.001,0.66
0.51046,9.0026e-26,-0.083652,0.00022086,0.03703,0.66129,9.81,0.00102,0.6612
0.50749,6.9042e-26,-0.083909,0.00022188,0.036905,0.66249,9.81,0.00104,0.6624
0.50455,4.9046e-26,-0.084159,0.00022213,0.036787,0.66369,9.81,0.00106,0.6636
0.50164,2.9892e-26,-0.084404,0.00022171,0.036675,0.66489,9.81,0.00108,0.6648
0.49875,2.6347e-26,-0.084643,0.00021968,0.03657,0.66609,9.81,0.0011,0.666
0.49587,3.3413e-26,-0.084877,0.00021653,0.036468,0.66729,9.81,0.00112,0.6672
0.493,4.9039e-26,-0.085107,0.00021228,0.036372,0.66849,9.81,0.00114,0.6684
0.49014,6.9257e-26,-0.085336,0.00020742,0.036278,0.66969,9.81,0.00116,0.6696
0.48726,8.6345e-26,-0.085553,0.00020225,0.036187,0.67089,9.81,0.00118,0.6708
0.48437,1.0213e-25,-0.085766,0.00019695,0.036098,0.67209,9.81,0.0012,0.672
0.48145,9.7697e-26,-0.085969,0.00019203,0.036014,0.67329,9.81,0.00122,0.6732
0.47853,8.6945e-26,-0.086169,0.00018723,0.03593,0.67449,9.81,0.00124,0.6744
0.47559,8.5554e-26,-0.086359,0.00018319,0.035849,0.67569,9.81,0.00126,0.6756
0.47265,8.6254e-26,-0.086547,0.00017931,0.03577,0.67689,9.81,0.00128,0.6768
0.4697,9.7233e-26,-0.08672,0.00017608,0.035688,0.67809,9.81,0.0013,0.678
0.46675,1.0971e-25,-0.086891,0.00017294,0.035607,0.67929,9.81,0.00132,0.6792
0.46381,9.6411e-26,-0.087046,0.00017026,0.035517,0.68049,9.81,0.00134,0.6804
0.46087,8.1133e-26,-0.0872,0.00016763,0.035427,0.68169,9.81,0.00136,0.6816
0.45797,6.6046e-26,-0.087334,0.00016543,0.035328,0.68289,9.81,0.00138,0.6828
0.45507,5.1459e-26,-0.087468,0.00016326,0.035228,0.6841,9.81,0.0014,0.684
0.45221,4.8929e-26,-0.087585,0.00016154,0.035122,0.6853,9.81,0.00142,0.6852
0.44936,4.7533e-26,-0.0877,0.00015986,0.035015,0.6865,9.81,0.00144,0.6864
0.44655,5.6906e-26,-0.087799,0.00015857,0.034902,0.6877,9.81,0.00146,0.6876
0.44374,6.6273e-26,-0.087896,0.00015729,0.034788,0.6889,9.81,0.00148,0.6888
0.44096,7.5599e-26,-0.087981,0.00015599,0.034669,0.6901,9.81,0.0015,0.69
0.43817,8.0354e-26,-0.088063,0.00015474,0.034548,0.6913,9.81,0.00152,0.6912
0.4354,6.7527e-26,-0.088137,0.00015366,0.034424,0.6925,9.81,0.00154,0.6924
0.43262,5.7536e-26,-0.088208,0.00015276,0.034298,0.6937,9.81,0.00156,0.6936
0.42984,5.5537e-26,-0.088273,0.00015241,0.034169,0.6949,9.81,0.00158,0.6948
0.42706,5.6898e-26,-0.088338,0.0001521,0.034038,0.6961,9.81,0.0016,0.696
0.42428,6.5477e-26,-0.088401,0.00015186,0.033901,0.6973,9.81,0.00162,0.6972
0.4215,6.7239e-26,-0.088462,0.00015151,0.033762,0.6985,9.81,0.00164,0.6984
0.41872,5.754e-26,-0.088521,0.00015094,0.033616,0.6997,9.81,0.00166,0.6996
0.41594,4.8355e-26,-0.088579,0.0001506,0.033467,0.7009,9.81,0.00168,0.7008
0.41316,3.9854e-26,-0.088636,0.00015054,0.033312,0.7021,9.81,0.0017,0.702
0.4104,3.5934e-26,-0.088692,0.00015069,0.033153,0.7033,9.81,0.00172,0.7032
0.40765,3.6892e-26,-0.088746,0.00015108,0.03299,0.7045,9.81,0.00174,0.7044
0.40492,3.4856e-26,-0.088799,0.00015018,0.032823,0.7057,9.81,0.00176,0.7056
0.4022,3.0265e-26,-0.08885,0.0001482,0.032653,0.7069,9.81,0.00178,0.7068
0.3995,2.5262e-26,-0.088905,0.00014407,0.032479,0.7081,9.81,0.0018,0.708
0.39681,1.9979e-26,-0.088963,0.00013849,0.032303,0.7093,9.81,0.00182,0.7092
0.39415,2.1048e-26,-0.089024,0.00013242,0.032125,0.7105,9.81,0.00184,0.7104
0.3915,2.5524e-26,-0.089086,0.0001261,0.031946,0.7117,9.81,0.00186,0.7116
0.3889,3.8224e-26,-0.089153,0.00012045,0.031767,0.7129,9.81,0.00188,0.7128
0.38631,5.4341e-26,-0.089221,0.00011507,0.031589,0.7141,9.81,0.0019,0.714
0.38375,6.7298e-26,-0.089295,0.00010984,0.031412,0.7153,9.81,0.00192,0.7152
0.3812,7.9269e-26,-0.08937,0.00010467,0.031237,0.7165,9.81,0.00194,0.7164
0.37867,5.9903e-26,-0.089449,0.00010011,0.031065,0.7177,9.81,0.00196,0.7176
0.37614,3.3541e-26,-0.089529,9.569e-05,0.030893,0.7189,9.81,0.00198,0.7188
0.37364,2.5384e-26,-0.089613,9.3042e-05,0.030723,0.7201,9.81,0.002,0.72
0.37114,1.9875e-26,-0.089698,9.0652e-05,0.030553,0.7213,9.81,0.00202,0.7212
0.36867,4.5469e-26,-0.089786,8.9523e-05,0.030383,0.7225,9.81,0.00204,0.7224
0.36621,7.3457e-26,-0.089873,8.849e-05,0.030214,0.7237,9.81,0.00206,0.7236
0.36381,6.4277e-26,-0.089963,8.742e-05,0.030044,0.7249,9.81,0.00208,0.7248
0.36142,5.4256e-26,-0.090053,8.6337e-05,0.029875,0.7261,9.81,0.0021,0.726
0.35913,3.8344e-26,-0.090147,8.4993e-05,0.029709,0.7273,9.81,0.00212,0.7272
0.35685,2.46e-26,-0.090241,8.3704e-05,0.029544,0.7285,9.81,0.00214,0.7284
0.35466,3.1434e-26,-0.090334,8.2929e-05,0.029383,0.7297,9.81,0.00216,0.7296
0.35248,3.9965e-26,-0.090427,8.2242e-05,0.029223,0.7309,9.81,0.00218,0.7308
0.35039,5.8049e-26,-0.090517,8.2049e-05,0.029071,0.7321,9.81,0.0022,0.732
0.3483,7.4627e-26,-0.090608,8.1833e-05,0.02892,0.7333,9.81,0.00222,0.7332
0.34629,8.542e-26,-0.090698,8.1532e-05,0.028776,0.7345,9.81,0.00224,0.7344
0.34429,9.0044e-26,-0.090789,8.139e-05,0.028634,0.7357,9.81,0.00226,0.7356
0.34235,7.7289e-26,-0.090881,8.1693e-05,0.028497,0.7369,9.81,0.00228,0.7368
0.34045,6.8754e-26,-0.090971,8.2281e-05,0.028364,0.7381,9.81,0.0023,0.738
0.3386,6.9294e-26,-0.091061,8.3483e-05,0.028237,0.7393,9.81,0.00232,0.7392
0.33679,7.4411e-26,-0.091149,8.4582e-05,0.028114,0.7405,9.81,0.00234,0.7404
0.33504,8.7221e-26,-0.091235,8.5511e-05,0.027999,0.7417,9.81,0.00236,0.7416
0.33335,8.9345e-26,-0.091322,8.6059e-05,0.027888,0.7429,9.81,0.00238,0.7428
0.33173,7.7224e-26,-0.091409,8.6101e-05,0.027784,0.7441,9.81,0.0024,0.744
0.33016,6.4431e-26,-0.091496,8.6084e-05,0.027684,0.7453,9.81,0.00242,0.7452
0.32865,5.0923e-26,-0.091582,8.6003e-05,0.02759,0.7465,9.81,0.00244,0.7464
0.32719,4.4138e-26,-0.091666,8.5714e-05,0.027501,0.7477,9.81,0.00246,0.7476
0.32577,4.3087e-26,-0.091748,8.5247e-05,0.027416,0.7489,9.81,0.00248,0.7488
0.32438,4.8289e-26,-0.091831,8.4204e-05,0.027336,0.7501,9.81,0.0025,0.75
0.32302,5.7744e-26,-0.091916,8.2768e-05,0.027259,0.7513,9.81,0.00252,0.7512
0.32167,6.6636e-26,-0.092003,8.1081e-05,0.027187,0.7525,9.81,0.00254,0.7524
0.32033,7.5224e-26,-0.092091,7.926e-05,0.027116,0.7537,9.81,0.00256,0.7536
0.319,7.0152e-26,-0.092177,7.7465e-05,0.027047,0.7549,9.81,0.00258,0.7548
0.31767,5.9401e-26,-0.092263,7.5679e-05,0.026979,0.75611,9.81,0.0026,0.756
0.31635,5.4841e-26,-0.092349,7.3721e-05,0.026911,0.75731,9.81,0.00262,0.7572
0.31503,5.2215e-26,-0.092434,7.1708e-05,0.026843,0.75851,9.81,0.00264,0.7584
0.31371,5.6526e-26,-0.092521,6.9273e-05,0.026776,0.75971,9.81,0.00266,0.7596
0.31238,6.2387e-26,-0.092608,6.6744e-05,0.026708,0.76091,9.81,0.00268,0.7608
0.31104,5.5941e-26,-0.092695,6.4389e-05,0.026642,0.76211,9.81,0.0027,0.762
0.30969,4.7706e-26,-0.092781,6.2059e-05,0.026576,0.76331,9.81,0.00272,0.7632
0.30832,4.0577e-26,-0.092865,6.01e-05,0.026509,0.76451,9.81,0.00274,0.7644
0.30695,3.3534e-26,-0.092949,5.8169e-05,0.026442,0.76571,9.81,0.00276,0.7656
0.30557,3.3073e-26,-0.09303,5.6116e-05,0.026372,0.76691,9.81,0.00278,0.7668
0.3042,3.2564e-26,-0.09311,5.4063e-05,0.026302,0.76811,9.81,0.0028,0.768
0.30285,2.8306e-26,-0.093184,5.2065e-05,0.026228,0.76931,9.81,0.00282,0.7692
0.3015,2.4049e-26,-0.093256,5.0117e-05,0.026154,0.77051,9.81,0.00284,0.7704
0.30018,1.9796e-26,-0.093323,4.866e-05,0.026077,0.77171,9.81,0.00286,0.7716
0.29885,1.6748e-26,-0.093389,4.7288e-05,0.025999,0.77291,9.81,0.00288,0.7728
0.29755,2.048e-26,-0.09345,4.6391e-05,0.02592,0.77411,9.81,0.0029,0.774
0.29625,2.5607e-26,-0.09351,4.5554e-05,0.02584,0.77531,9.81,0.00292,0.7752
0.29497,3.6102e-26,-0.093567,4.4948e-05,0.025758,0.77651,9.81,0.00294,0.7764
0.2937,4.5579e-26,-0.093625,4.4333e-05,0.025676,0.77771,9.81,0.00296,0.7776
0.29246,5.219e-26,-0.093681,4.3697e-05,0.025592,0.77891,9.81,0.00298,0.7788
0.29123,5.3178e-26,-0.093736,4.3019e-05,0.025508,0.78011,9.81,0.003,0.78
0.29003,4.2079e-26,-0.093789,4.2255e-05,0.025423,0.78131,9.81,0.00302,0.7812
0.28884,3.3633e-26,-0.093841,4.1491e-05,0.025339,0.78251,9.81,0.00304,0.7824
0.28768,2.9646e-26,-0.093892,4.0727e-05,0.025256,0.78371,9.81,0.00306,0.7836
0.28654,3.1767e-26,-0.093943,4.0033e-05,0.025173,0.78491,9.81,0.00308,0.7848
0.28542,4.2031e-26,-0.093995,3.9432e-05,0.02509,0.78611,9.81,0.0031,0.786
0.28432,4.4303e-26,-0.094043,3.8674e-05,0.025008,0.78731,9.81,0.00312,0.7872
0.28324,3.8061e-26,-0.094089,3.7749e-05,0.024927,0.78851,9.81,0.00314,0.7884
0.28218,3.0141e-26,-0.094132,3.6475e-05,0.024847,0.78971,9.81,0.00316,0.7896
0.28114,2.079e-26,-0.094173,3.4903e-05,0.024769,0.79091,9.81,0.00318,0.7908
0.28013,1.9499e-26,-0.094214,3.3295e-05,0.024692,0.79211,9.81,0.0032,0.792
0.27913,2.3687e-26,-0.094255,3.1662e-05,0.024617,0.79331,9.81,0.00322,0.7932
0.27815,3.1777e-26,-0.094297,3.0234e-05,0.024544,0.79451,9.81,0.00324,0.7944
0.27718,4.196e-26,-0.09434,2.8917e-05,0.024472,0.79571,9.81,0.00326,0.7956
0.27624,4.9313e-26,-0.094383,2.7943e-05,0.024403,0.79691,9.81,0.00328,0.7968
0.2753,5.5491e-26,-0.094424,2.7112e-05,0.024335,0.79811,9.81,0.0033,0.798
0.27439,5.2029e-26,-0.094467,2.6145e-05,0.024269,0.79931,9.81,0.00332,0.7992
0.27349,4.5555e-26,-0.094511,2.5137e-05,0.024205,0.80051,9.81,0.00334,0.8004
0.27262,4.481e-26,-0.094559,2.3862e-05,0.024142,0.80171,9.81,0.00336,0.8016
0.27177,4.5345e-26,-0.094609,2.2527e-05,0.02408,0.80291,9.81,0.00338,0.8028
0.27095,5.1531e-26,-0.094661,2.1514e-05,0.024019,0.80411,9.81,0.0034,0.804
0.27013,5.8539e-26,-0.094713,2.0547e-05,0.023958,0.80531,9.81,0.00342,0.8052
0.26936,5.2721e-26,-0.09477,1.9609e-05,0.023898,0.80651,9.81,0.00344,0.8064
0.26858,4.5916e-26,-0.094827,1.8672e-05,0.023839,0.80771,9.81,0.00346,0.8076
0.26785,3.9368e-26,-0.094888,1.7673e-05,0.02378,0.80891,9.81,0.00348,0.8088
0.26712,3.3094e-26,-0.09495,1.6678e-05,0.023722,0.81011,9.81,0.0035,0.81
0.26642,3.3377e-26,-0.095016,1.5808e-05,0.023665,0.81131,9.81,0.00352,0.8112
0.26573,3.4283e-26,-0.095082,1.4947e-05,0.023608,0.81251,9.81,0.00354,0.8124
0.26506,4.1112e-26,-0.095155,1.4171e-05,0.023552,0.81371,9.81,0.00356,0.8136
0.26439,4.7881e-26,-0.095229,1.3436e-05,0.023496,0.81491,9.81,0.00358,0.8148
0.26376,5.4303e-26,-0.095308,1.2929e-05,0.02344,0.81611,9.81,0.0036,0.816
0.26314,5.7962e-26,-0.095389,1.2457e-05,0.023384,0.81731,9.81,0.00362,0.8172
0.26255,5.0992e-26,-0.095475,1.2116e-05,0.023328,0.81851,9.81,0.00364,0.8184
0.26197,4.5906e-26,-0.095561,1.1744e-05,0.023272,0.81971,9.81,0.00366,0.8196
0.26143,4.6128e-26,-0.09565,1.1286e-05,0.023217,0.82091,9.81,0.00368,0.8208
0.2609,4.8416e-26,-0.095742,1.0808e-05,0.023161,0.82211,9.81,0.0037,0.822
0.26041,5.5146e-26,-0.095838,1.0284e-05,0.023106,0.82331,9.81,0.00372,0.8232
0.25993,5.5144e-26,-0.095937,9.7798e-06,0.023051,0.82451,9.81,0.00374,0.8244
0.25947,4.3826e-26,-0.09604,9.3057e-06,0.022997,0.82571,9.81,0.00376,0.8256
0.25901,3.2576e-26,-0.096147,8.8478e-06,0.022943,0.82691,9.81,0.00378,0.8268
0.25857,2.1417e-26,-0.096257,8.4114e-06,0.02289,0.82811,9.81,0.0038,0.828
0.25813,1.7552e-26,-0.09637,7.9873e-06,0.022838,0.82932,9.81,0.00382,0.8292
0.25771,2.1461e-26,-0.096487,7.5763e-06,0.022787,0.83052,9.81,0.00384,0.8304
0.2573,2.3166e-26,-0.096609,7.1878e-06,0.022738,0.83172,9.81,0.00386,0.8316
0.2569,2.2992e-26,-0.096733,6.8183e-06,0.022689,0.83292,9.81,0.00388,0.8328
0.25653,2.0333e-26,-0.096864,6.4651e-06,0.022641,0.83412,9.81,0.0039,0.834
0.25617,1.5984e-26,-0.096998,6.1229e-06,0.022593,0.83532,9.81,0.00392,0.8352
0.25585,1.655e-26,-0.097136,5.8069e-06,0.022548,0.83652,9.81,0.00394,0.8364
0.25555,1.9753e-26,-0.097276,5.5051e-06,0.022504,0.83772,9.81,0.00396,0.8376
0.25528,2.7681e-26,-0.097419,5.2958e-06,0.022462,0.83892,9.81,0.00398,0.8388
0.25503,3.7572e-26,-0.097563,5.1248e-06,0.022421,0.84012,9.81,0.004,0.84
0.25481,4.4501e-26,-0.09771,5.0368e-06,0.022382,0.84132,9.81,0.00402,0.8412
0.2546,5.0505e-26,-0.097858,4.9747e-06,0.022345,0.84252,9.81,0.00404,0.8424
0.25442,4.3086e-26,-0.098006,4.9221e-06,0.02231,0.84372,9.81,0.00406,0.8436
0.25424,3.267e-26,-0.098155,4.8716e-06,0.022275,0.84492,9.81,0.00408,0.8448
0.25408,2.734e-26,-0.098305,4.8282e-06,0.022244,0.84612,9.81,0.0041,0.846
0.25393,2.2749e-26,-0.098455,4.7857e-06,0.022212,0.84732,9.81,0.00412,0.8472
0.2538,2.9533e-26,-0.098606,4.7502e-06,0.022182,0.84852,9.81,0.00414,0.8484
0.25367,3.7191e-26,-0.098756,4.7152e-06,0.022153,0.84972,9.81,0.00416,0.8496
0.25356,3.1576e-26,-0.098904,4.669e-06,0.022125,0.85092,9.81,0.00418,0.8508
0.25345,2.5653e-26,-0.099052,4.6227e-06,0.022098,0.85212,9.81,0.0042,0.852
0.25336,1.7486e-26,-0.099199,4.5799e-06,0.022072,0.85332,9.81,0.00422,0.8532
0.25328,1.0323e-26,-0.099346,4.5375e-06,0.022047,0.85452,9.81,0.00424,0.8544
0.25321,1.2696e-26,-0.099492,4.4993e-06,0.022024,0.85572,9.81,0.00426,0.8556
0.25314,1.5639e-26,-0.099638,4.4629e-06,0.022001,0.85692,9.81,0.00428,0.8568
0.25309,2.1791e-26,-0.099782,4.4364e-06,0.021979,0.85812,9.81,0.0043,0.858
0.25303,2.7203e-26,-0.099927,4.4122e-06,0.021958,0.85932,9.81,0.00432,0.8592
0.25297,2.9765e-26,-0.10007,4.3969e-06,0.021939,0.86052,9.81,0.00434,0.8604
0.25291,3.0404e-26,-0.10022,4.3791e-06,0.021919,0.86172,9.81,0.00436,0.8616
0.25286,2.5622e-26,-0.10036,4.354e-06,0.021901,0.86292,9.81,0.00438,0.8628
0.25282,2.2121e-26,-0.10051,4.3073e-06,0.021883,0.86412,9.81,0.0044,0.864
0.25279,2.1373e-26,-0.10065,4.2139e-06,0.021866,0.86532,9.81,0.00442,0.8652
0.25278,2.1474e-26,-0.1008,4.1269e-06,0.02185,0.86652,9.81,0.00444,0.8664
0.2528,2.3e-26,-0.10094,4.0506e-06,0.021834,0.86772,9.81,0.00446,0.8676
0.25281,2.2043e-26,-0.10109,4.006e-06,0.021818,0.86892,9.81,0.00448,0.8688
0.25284,1.7775e-26,-0.10123,4.0037e-06,0.021803,0.87012,9.81,0.0045,0.87
0.25287,1.3953e-26,-0.10137,4.0056e-06,0.021787,0.87132,9.81,0.00452,0.8712
0.25289,1.0607e-26,-0.10152,4.0122e-06,0.021772,0.87252,9.81,0.00454,0.8724
0.25291,8.5472e-27,-0.10166,4.0002e-06,0.021757,0.87372,9.81,0.00456,0.8736
0.25292,7.5851e-27,-0.10181,3.9726e-06,0.021743,0.87492,9.81,0.00458,0.8748
0.25294,7.7258e-27,-0.10195,3.9096e-06,0.021728,0.87612,9.81,0.0046,0.876
0.25296,8.6163e-27,-0.10209,3.8228e-06,0.021713,0.87732,9.81,0.00462,0.8772
0.25296,9.2467e-27,-0.10224,3.7099e-06,0.021698,0.87852,9.81,0.00464,0.8784
0.25296,9.7374e-27,-0.10238,3.5832e-06,0.021684,0.87972,9.81,0.00466,0.8796
0.25295,8.7378e-27,-0.10252,3.4608e-06,0.02167,0.88092,9.81,0.00468,0.8808
0.25293,7.1186e-27,-0.10266,3.3402e-06,0.021656,0.88212,9.81,0.0047,0.882
0.25291,6.1299e-27,-0.1028,3.2894e-06,0.021642,0.88332,9.81,0.00472,0.8832
0.2529,5.3382e-27,-0.10294,3.2604e-06,0.021628,0.88452,9.81,0.00474,0.8844
0.25291,5.1504e-27,-0.10308,3.2779e-06,0.021614,0.88572,9.81,0.00476,0.8856
0.25292,5.0975e-27,-0.10322,3.3058e-06,0.0216,0.88692,9.81,0.00478,0.8868
0.25294,4.4951e-27,-0.10336,3.2742e-06,0.021587,0.88812,9.81,0.0048,0.888
0.25296,3.8128e-27,-0.1035,3.234e-06,0.021573,0.88932,9.81,0.00482,0.8892
0.25299,2.7815e-27,-0.10364,3.142e-06,0.02156,0.89052,9.81,0.00484,0.8904
0.25301,1.7234e-27,-0.10378,3.0461e-06,0.021547,0.89172,9.81,0.00486,0.8916
0.25305,1.2646e-27,-0.10392,2.9536e-06,0.021534,0.89292,9.81,0.00488,0.8928
0.25308,8.2434e-28,-0.10406,2.8628e-06,0.021521,0.89412,9.81,0.0049,0.894
0.2531,6.0039e-28,-0.1042,2.8076e-06,0.021509,0.89532,9.81,0.00492,0.8952
0.25313,4.5386e-28,-0.10434,2.7566e-06,0.021496,0.89652,9.81,0.00494,0.8964
0.25314,1.0426e-27,-0.10447,2.7461e-06,0.021484,0.89772,9.81,0.00496,0.8976
0.25314,1.5858e-27,-0.10461,2.7337e-06,0.021472,0.89892,9.81,0.00498,0.8988
0.25314,1.8727e-27,-0.10474,2.7109e-06,0.02146,0.90013,9.81,0.005,0.9
0.25313,1.9075e-27,-0.10488,2.6803e-06,0.021449,0.90133,9.81,0.00502,0.9012
0.25311,9.7281e-28,-0.10501,2.6191e-06,0.021437,0.90253,9.81,0.00504,0.9024
0.2531,3.1693e-28,-0.10514,2.555e-06,0.021425,0.90373,9.81,0.00506,0.9036
0.25309,4.467e-28,-0.10527,2.4829e-06,0.021414,0.90493,9.81,0.00508,0.9048
0.25309,5.96e-28,-0.1054,2.4119e-06,0.021403,0.90613,9.81,0.0051,0.906
0.2531,7.8732e-28,-0.10553,2.3437e-06,0.021392,0.90733,9.81,0.00512,0.9072
0.25312,4.1074e-28,-0.10565,2.2852e-06,0.021382,0.90853,9.81,0.00514,0.9084
0.25314,-9.2003e-28,-0.10578,2.2429e-06,0.021372,0.90973,9.81,0.00516,0.9096
0.25317,-2.278e-27,-0.10591,2.2187e-06,0.021363,0.91093,9.81,0.00518,0.9108
0.25319,-3.6722e-27,-0.10603,2.2184e-06,0.021353,0.91213,9.81,0.0052,0.912
0.25321,-4.8558e-27,-0.10616,2.2191e-06,0.021344,0.91333,9.81,0.00522,0.9132
0.25324,-5.8152e-27,-0.10629,2.2208e-06,0.021335,0.91453,9.81,0.00524,0.9144
0.25326,-6.66e-27,-0.10642,2.181e-06,0.021326,0.91573,9.81,0.00526,0.9156
0.25328,-7.4072e-27,-0.10654,2.1059e-06,0.021317,0.91693,9.81,0.00528,0.9168
0.2533,-8.6458e-27,-0.10667,1.9926e-06,0.021309,0.91813,9.81,0.0053,0.918
0.25331,-1.0218e-26,-0.10679,1.8534e-06,0.021301,0.91933,9.81,0.00532,0.9192
0.25332,-1.1745e-26,-0.10692,1.7552e-06,0.021293,0.92053,9.81,0.00534,0.9204
0.25334,-1.3247e-26,-0.10704,1.679e-06,0.021286,0.92173,9.81,0.00536,0.9216
0.25335,-1.3136e-26,-0.10716,1.6644e-06,0.021279,0.92293,9.81,0.00538,0.9228
0.25336,-1.2356e-26,-0.10728,1.6753e-06,0.021272,0.92413,9.81,0.0054,0.924
0.25337,-1.1057e-26,-0.1074,1.6924e-06,0.021265,0.92533,9.81,0.00542,0.9252
0.25338,-9.5963e-27,-0.10752,1.7115e-06,0.021258,0.92653,9.81,0.00544,0.9264
0.2534,-1.0598e-26,-0.10764,1.6895e-06,0.021251,0.92773,9.81,0.00546,0.9276
0.25343,-1.2151e-26,-0.10776,1.6584e-06,0.021245,0.92893,9.81,0.00548,0.9288
0.25346,-1.5e-26,-0.10788,1.5808e-06,0.021239,0.93013,9.81,0.0055,0.93
0.25349,-1.8038e-26,-0.108,1.4965e-06,0.021232,0.93133,9.81,0.00552,0.9312
0.25352,-1.7983e-26,-0.10812,1.4142e-06,0.021227,0.93253,9.81,0.00554,0.9324
0.25354,-1.769e-26,-0.10824,1.3321e-06,0.021222,0.93373,9.81,0.00556,0.9336
0.25357,-1.6567e-26,-0.10836,1.3095e-06,0.021217,0.93493,9.81,0.00558,0.9348
0.2536,-1.548e-26,-0.10848,1.2893e-06,0.021212,0.93613,9.81,0.0056,0.936
0.25363,-1.5581e-26,-0.1086,1.3029e-06,0.021207,0.93733,9.81,0.00562,0.9372
0.25366,-1.5619e-26,-0.10872,1.3157e-06,0.021203,0.93853,9.81,0.00564,0.9384
0.25371,-1.5051e-26,-0.10884,1.3206e-06,0.021198,0.93973,9.81,0.00566,0.9396
0.25376,-1.4551e-26,-0.10897,1.3227e-06,0.021194,0.94093,9.81,0.00568,0.9408
0.25382,-1.4429e-26,-0.10909,1.3086e-06,0.021189,0.94213,9.81,0.0057,0.942
0.25389,-1.4463e-26,-0.10921,1.2909e-06,0.021185,0.94333,9.81,0.00572,0.9432
0.25398,-1.5104e-26,-0.10933,1.2595e-06,0.02118,0.94453,9.81,0.00574,0.9444
0.25406,-1.5418e-26,-0.10945,1.2248e-06,0.021175,0.94573,9.81,0.00576,0.9456
0.25413,-1.481e-26,-0.10957,1.1807e-06,0.02117,0.94693,9.81,0.00578,0.9468
0.25419,-1.4808e-26,-0.10969,1.1406e-06,0.021165,0.94813,9.81,0.0058,0.948
0.25425,-1.6107e-26,-0.10981,1.1087e-06,0.021161,0.94933,9.81,0.00582,0.9492
0.2543,-1.8106e-26,-0.10993,1.0877e-06,0.021156,0.95053,9.81,0.00584,0.9504
0.25435,-2.1283e-26,-0.11005,1.0848e-06,0.021151,0.95173,9.81,0.00586,0.9516
0.25439,-2.2799e-26,-0.11017,1.0898e-06,0.021147,0.95293,9.81,0.00588,0.9528
0.25444,-2.2102e-26,-0.11029,1.1053e-06,0.021143,0.95413,9.81,0.0059,0.954
0.25449,-2.1473e-26,-0.11041,1.1112e-06,0.021139,0.95533,9.81,0.00592,0.9552
0.25455,-2.0917e-26,-0.11052,1.1069e-06,0.021135,0.95653,9.81,0.00594,0.9564
0.2546,-2.2181e-26,-0.11064,1.0835e-06,0.021131,0.95773,9.81,0.00596,0.9576
0.25466,-2.4996e-26,-0.11076,1.0438e-06,0.021127,0.95893,9.81,0.00598,0.9588
0.25471,-2.6922e-26,-0.11087,1.0096e-06,0.021124,0.96013,9.81,0.006,0.96
0.25476,-2.8243e-26,-0.11099,9.7912e-07,0.02112,0.96133,9.81,0.00602,0.9612
0.2548,-2.7835e-26,-0.1111,9.721e-07,0.021116,0.96253,9.81,0.00604,0.9624
0.25484,-2.6498e-26,-0.11122,9.7766e-07,0.021113,0.96373,9.81,0.00606,0.9636
0.25488,-2.6537e-26,-0.11133,1.0014e-06,0.02111,0.96493,9.81,0.00608,0.9648
0.25491,-2.7149e-26,-0.11145,1.0327e-06,0.021107,0.96613,9.81,0.0061,0.966
0.25494,-2.7955e-26,-0.11156,1.0613e-06,0.021104,0.96733,9.81,0.00612,0.9672
0.25497,-2.8821e-26,-0.11167,1.0891e-06,0.021101,0.96853,9.81,0.00614,0.9684
0.255,-2.8243e-26,-0.11178,1.1068e-06,0.021099,0.96973,9.81,0.00616,0.9696
0.25502,-2.7342e-26,-0.1119,1.1222e-06,0.021096,0.97093,9.81,0.00618,0.9708
0.25503,-3.1537e-26,-0.11201,1.1659e-06,0.021094,0.97214,9.81,0.0062,0.972
0.25504,-3.6473e-26,-0.11212,1.2138e-06,0.021092,0.97334,9.81,0.00622,0.9732
0.25506,-3.6844e-26,-0.11225,1.9266e-06,0.021089,0.97454,9.81,0.00624,0.9744
0.25507,-3.6865e-26,-0.11237,2.6904e-06,0.021085,0.97574,9.81,0.00626,0.9756
0.25509,-2.1031e-26,-0.11249,7.9779e-06,0.021083,0.97694,9.81,0.00628,0.9768
0.25511,-5.1456e-27,-0.11261,1.2857e-05,0.02108,0.97814,9.81,0.0063,0.978
0.25512,5.7879e-27,-0.11267,6.1068e-06,0.021079,0.97934,9.81,0.00632,0.9792

==> images/spilling/tables/line_4_devolder_tke_kwsst.csv <==
k,z
0.0006201550387596889, 0.2802919708029197
0.0018604651162790684, 0.28795620437956204
0.0038759689922480585, 0.29890510948905114
0.0055813953488372085, 0.312043795620438
0.0069767441860465115, 0.3295620437956205
0.008992248062015502, 0.3427007299270073
0.010232558139534883, 0.35693430656934305
0.011007751937984495, 0.3711678832116789
0.012248062015503873, 0.38430656934306573
0.014263565891472867, 0.3897810218978103
0.016124031007751935, 0.3974452554744526
0.014728682170542632, 0.41167883211678835
0.012713178294573638, 0.4193430656934307
0.010232558139534883, 0.42372262773722635
0.007596899224806199, 0.4291970802919708
0.004961240310077518, 0.43686131386861315
0.003100775193798448, 0.4401459854014599
0.0012403100775193777, 0.44671532846715334
0.00031007751937984357, 0.45328467153284674


==> images/spilling/tables/line_4_devolder_vel_kwsst.csv <==
u,z
-0.12299205776173278, 0.2826714801444043
-0.1645920577617328, 0.2826714801444043
-0.18021516245487352, 0.2848375451263538
-0.1771653429602888, 0.29891696750902524
-0.16805776173285197, 0.3075812274368231
-0.14256173285198548, 0.3173285198555957
-0.12031191335740071, 0.3314079422382672
-0.08520433212996387, 0.340072202166065
-0.05013140794223825, 0.351985559566787
-0.015023826714801403, 0.3606498194945848
0.016883754512635463, 0.36931407942238265
0.06157978339350195, 0.3790613718411552
0.1126873646209387, 0.387725631768953
0.17019494584837552, 0.3963898916967509
0.20524476534296027, 0.41046931407942233
0.19227148014440437, 0.4267148014440433
0.1538137184115524, 0.43212996389891695
0.11854440433212993, 0.4386281588447653
0.07690974729241878, 0.4418772563176895
0.03842888086642604, 0.4494584837545126
0.01274801444043322, 0.4570397111913357
-0.00344837545126353, 0.4754512635379061
-0.00039855595667864785, 0.4895306859205776
0.005816606498194987, 0.5068592057761733
-0.004002888086642564, 0.5274368231046931
0.005389169675090344, 0.5469314079422383
-0.0012418772563176361, 0.5685920577617328
-0.0014036101083031993, 0.583754512635379
-0.001519133574007181, 0.5945848375451263


==> images/spilling/tables/line_4_exp.csv <==
k,z
0.003333539814786136, 0.2996190417195776
0.0034989314584817424, 0.3099142069563602
0.0039895313903428615, 0.32022795552389505
0.004642425744107536, 0.32940812091553884
0.004971040976244309, 0.3419983275002323
0.00611267692879487, 0.35463499241180657
0.006278378294669684, 0.3660730324898566
0.006606374082448041, 0.3763774893920154


==> images/spilling/tables/line_4_exp_vel.csv <==
u,z
-0.0949152542372882, 0.29899831462460646
-0.09830508474576277, 0.3136420008267879
-0.09830508474576277, 0.3248990364740674
-0.0949152542372882, 0.3327694215664451
-0.09152542372881362, 0.34514262091773457
-0.06440677966101699, 0.34844341272617413
-0.03728813559322036, 0.3663783508760771
-0.03050847457627126, 0.3753648996724647
-0.020338983050847526, 0.3809647979139504
0.07118644067796603, 0.3897128501923871
0.08474576271186435, 0.40318313352625046


==> images/spilling/tables/line_5.csv <==
UMean:0,UMean:1,UMean:2,alpha.waterMean,kMean,arc_length,Points:0,Points:1,Points:2
-0.007043,-1.3758e-28,-0.00018155,1,0.00085308,0.29884,10.425,-0.00502,0.2988
-0.016006,-3.1267e-28,-0.00041261,1,0.0008153,0.30004,10.425,-0.005,0.3
-0.018893,-6.5149e-28,-0.0004782,1,0.00076326,0.30124,10.425,-0.00498,0.3012
-0.020634,-1.0212e-27,-0.00051258,1,0.00070853,0.30244,10.425,-0.00496,0.3024
-0.022009,-1.5198e-27,-0.00054286,1,0.0006829,0.30364,10.425,-0.00494,0.3036
-0.023343,-2.0332e-27,-0.00057266,1,0.00066061,0.30484,10.425,-0.00492,0.3048
-0.024514,-2.6941e-27,-0.0006034,1,0.00065593,0.30604,10.425,-0.0049,0.306
-0.025677,-3.3525e-27,-0.00063419,1,0.00065222,0.30724,10.425,-0.00488,0.3072
-0.026693,-2.7673e-27,-0.00066618,1,0.00065898,0.30844,10.425,-0.00486,0.3084
-0.027699,-2.1606e-27,-0.00069809,1,0.00066612,0.30964,10.425,-0.00484,0.3096
-0.028568,-1.236e-27,-0.00072877,1,0.00067897,0.31084,10.425,-0.00482,0.3108
-0.029423,-4.25e-28,-0.00075973,1,0.00069243,0.31204,10.425,-0.0048,0.312
-0.030172,-4.5435e-28,-0.00079272,1,0.00071033,0.31324,10.425,-0.00478,0.3132
-0.030904,-4.7518e-28,-0.0008258,1,0.00072908,0.31444,10.425,-0.00476,0.3144
-0.031557,-4.557e-28,-0.00085937,1,0.00075181,0.31564,10.425,-0.00474,0.3156
-0.032192,-8.4717e-28,-0.00089301,1,0.00077565,0.31684,10.425,-0.00472,0.3168
-0.032765,-2.6132e-27,-0.00092691,1,0.00080316,0.31804,10.425,-0.0047,0.318
-0.033317,-4.4583e-27,-0.00096098,1,0.00083236,0.31924,10.425,-0.00468,0.3192
-0.033819,-6.5014e-27,-0.0009955,1,0.00086578,0.32044,10.425,-0.00466,0.3204
-0.034299,-7.2784e-27,-0.0010301,1,0.00090148,0.32164,10.425,-0.00464,0.3216
-0.034734,-5.6117e-27,-0.0010649,1,0.00094155,0.32284,10.425,-0.00462,0.3228
-0.035142,-3.8433e-27,-0.0010995,1,0.00098399,0.32405,10.425,-0.0046,0.324
-0.035509,-1.9202e-27,-0.0011337,1,0.00103,0.32525,10.425,-0.00458,0.3252
-0.035849,-8.1004e-28,-0.0011677,1,0.0010788,0.32645,10.425,-0.00456,0.3264
-0.036156,-6.837e-28,-0.0012012,1,0.0011308,0.32765,10.425,-0.00454,0.3276
-0.036435,-1.977e-27,-0.0012343,1,0.0011866,0.32885,10.425,-0.00452,0.3288
-0.036688,-4.6454e-27,-0.001267,1,0.0012461,0.33005,10.425,-0.0045,0.33
-0.036908,-9.2346e-27,-0.0012993,1,0.0013099,0.33125,10.425,-0.00448,0.3312
-0.037102,-1.5312e-26,-0.0013314,1,0.001377,0.33245,10.425,-0.00446,0.3324
-0.037264,-2.009e-26,-0.0013631,1,0.0014485,0.33365,10.425,-0.00444,0.3336
-0.037406,-2.4069e-26,-0.0013947,1,0.0015226,0.33485,10.425,-0.00442,0.3348
-0.037518,-2.3883e-26,-0.0014253,1,0.0016019,0.33605,10.425,-0.0044,0.336
-0.037617,-2.1686e-26,-0.0014554,1,0.0016836,0.33725,10.425,-0.00438,0.3372
-0.037679,-1.9196e-26,-0.0014839,1,0.0017717,0.33845,10.425,-0.00436,0.3384
-0.037728,-1.6597e-26,-0.0015119,1,0.0018622,0.33965,10.425,-0.00434,0.3396
-0.037737,-1.6555e-26,-0.0015384,1,0.0019598,0.34085,10.425,-0.00432,0.3408
-0.037736,-1.721e-26,-0.0015646,1,0.0020592,0.34205,10.425,-0.0043,0.342
-0.0377,-1.0518e-26,-0.0015888,1,0.0021662,0.34325,10.425,-0.00428,0.3432
-0.037658,-2.4403e-27,-0.0016126,1,0.0022747,0.34445,10.425,-0.00426,0.3444
-0.037585,2.5738e-27,-0.0016337,1,0.0023916,0.34565,10.425,-0.00424,0.3456
-0.037508,7.2356e-27,-0.0016545,1,0.0025095,0.34685,10.425,-0.00422,0.3468
-0.037391,3.8048e-27,-0.001673,1,0.002637,0.34805,10.425,-0.0042,0.348
-0.037272,7.3133e-29,-0.0016913,1,0.0027651,0.34925,10.425,-0.00418,0.3492
-0.037097,9.2823e-27,-0.0017055,1,0.0029046,0.35045,10.425,-0.00416,0.3504
-0.036917,1.7909e-26,-0.0017196,1,0.003045,0.35165,10.425,-0.00414,0.3516
-0.036674,1.7939e-26,-0.0017297,1,0.0031981,0.35285,10.425,-0.00412,0.3528
-0.036423,1.6866e-26,-0.0017397,0.99999,0.0033529,0.35405,10.425,-0.0041,0.354
-0.036112,7.6261e-27,-0.0017484,0.99996,0.0035204,0.35525,10.425,-0.00408,0.3552
-0.035788,1.8236e-27,-0.0017568,0.99989,0.0036907,0.35645,10.425,-0.00406,0.3564
-0.035401,1.2267e-26,-0.0017642,0.99965,0.0038743,0.35765,10.425,-0.00404,0.3576
-0.034992,2.0315e-26,-0.0017712,0.99924,0.0040622,0.35885,10.425,-0.00402,0.3588
-0.034508,2.035e-26,-0.0017766,0.99831,0.004264,0.36005,10.425,-0.004,0.36
-0.033988,1.738e-26,-0.0017816,0.99708,0.0044718,0.36125,10.425,-0.00398,0.3612
-0.033379,6.9021e-27,-0.0017858,0.99513,0.0046941,0.36245,10.425,-0.00396,0.3624
-0.032706,3.7046e-27,-0.001789,0.99275,0.0049255,0.36365,10.425,-0.00394,0.3636
-0.031911,1.4559e-26,-0.0017902,0.98955,0.005174,0.36485,10.425,-0.00392,0.3648
-0.031009,2.5705e-26,-0.0017885,0.98538,0.0054353,0.36605,10.425,-0.0039,0.366
-0.029946,3.7291e-26,-0.0017822,0.97976,0.0057159,0.36725,10.425,-0.00388,0.3672
-0.028727,4.7022e-26,-0.0017707,0.97234,0.0060123,0.36845,10.425,-0.00386,0.3684
-0.027318,5.4507e-26,-0.0017529,0.96275,0.0063276,0.36965,10.425,-0.00384,0.3696
-0.025698,5.8678e-26,-0.0017271,0.95041,0.0066622,0.37085,10.425,-0.00382,0.3708
-0.023875,5.964e-26,-0.0016935,0.93539,0.0070152,0.37205,10.425,-0.0038,0.372
-0.021844,5.0257e-26,-0.0016502,0.91619,0.0073925,0.37325,10.425,-0.00378,0.3732
-0.019652,3.286e-26,-0.0015994,0.89373,0.0077885,0.37445,10.425,-0.00376,0.3744
-0.017278,1.9053e-26,-0.0015365,0.86525,0.0082242,0.37565,10.425,-0.00374,0.3756
-0.014792,7.4543e-27,-0.0014662,0.83307,0.0086842,0.37685,10.425,-0.00372,0.3768
-0.012238,3.0315e-27,-0.0013826,0.79388,0.0092046,0.37805,10.425,-0.0037,0.378
-0.0096519,2.0702e-27,-0.0012925,0.75132,0.0097541,0.37925,10.425,-0.00368,0.3792
-0.0074015,1.1308e-27,-0.0011968,0.70416,0.010372,0.38045,10.425,-0.00366,0.3804
-0.0052752,1.9953e-28,-0.0010991,0.65531,0.011016,0.38165,10.425,-0.00364,0.3816
-0.0040614,0,-0.0010096,0.60795,0.011728,0.38285,10.425,-0.00362,0.3828
-0.0030965,0,-0.0009225,0.56099,0.012458,0.38405,10.425,-0.0036,0.384
-0.003168,0,-0.00084071,0.52056,0.013222,0.38525,10.425,-0.00358,0.3852
-0.0034349,0,-0.00075994,0.48135,0.013992,0.38645,10.425,-0.00356,0.3864
-0.0044086,0,-0.00068689,0.44891,0.014721,0.38765,10.425,-0.00354,0.3876
-0.0054636,0,-0.00061474,0.41725,0.015446,0.38885,10.425,-0.00352,0.3888
-0.0070365,8.496e-28,-0.00058778,0.39126,0.016079,0.39005,10.425,-0.0035,0.39
-0.0086399,1.7416e-27,-0.00056368,0.36561,0.016707,0.39125,10.425,-0.00348,0.3912
-0.010828,2.6215e-27,-0.00061546,0.34674,0.017259,0.39245,10.425,-0.00346,0.3924
-0.013062,4.1365e-27,-0.0006716,0.32825,0.017807,0.39365,10.425,-0.00344,0.3936
-0.015995,1.5014e-26,-0.00079191,0.31527,0.0183,0.39485,10.425,-0.00342,0.3948
-0.019013,2.7188e-26,-0.0009182,0.30268,0.018786,0.39606,10.425,-0.0034,0.396
-0.022657,4.8958e-26,-0.0010887,0.29295,0.019216,0.39726,10.425,-0.00338,0.3972
-0.026365,6.6877e-26,-0.0012644,0.28356,0.019636,0.39846,10.425,-0.00336,0.3984
-0.030371,6.6594e-26,-0.0014653,0.27574,0.020007,0.39966,10.425,-0.00334,0.3996
-0.034352,5.8647e-26,-0.0016668,0.26816,0.020367,0.40086,10.425,-0.00332,0.4008
-0.038245,2.5069e-26,-0.0018706,0.26137,0.020693,0.40206,10.425,-0.0033,0.402
-0.042049,-9.2468e-27,-0.0020695,0.25467,0.021011,0.40326,10.425,-0.00328,0.4032
-0.045627,-4.5411e-26,-0.0022559,0.24816,0.021312,0.40446,10.425,-0.00326,0.4044
-0.049125,-7.4099e-26,-0.0024328,0.24168,0.02161,0.40566,10.425,-0.00324,0.4056
-0.052464,-8.8358e-26,-0.0025914,0.23523,0.021902,0.40686,10.425,-0.00322,0.4068
-0.055737,-9.2191e-26,-0.0027399,0.22892,0.022193,0.40806,10.425,-0.0032,0.408
-0.058911,-8.0178e-26,-0.0028731,0.22285,0.022482,0.40926,10.425,-0.00318,0.4092
-0.062035,-6.2206e-26,-0.0030016,0.21728,0.02277,0.41046,10.425,-0.00316,0.4104
-0.065099,-3.7021e-26,-0.0031244,0.21233,0.023057,0.41166,10.425,-0.00314,0.4116
-0.068066,-1.1089e-26,-0.0032522,0.20806,0.023341,0.41286,10.425,-0.00312,0.4128
-0.070939,1.5569e-26,-0.0033847,0.20446,0.023621,0.41406,10.425,-0.0031,0.414
-0.073582,3.4571e-26,-0.0035295,0.20119,0.023898,0.41526,10.425,-0.00308,0.4152
-0.076047,4.7642e-26,-0.0036837,0.1982,0.024172,0.41646,10.425,-0.00306,0.4164
-0.078224,5.1937e-26,-0.0038515,0.1953,0.02445,0.41766,10.425,-0.00304,0.4176
-0.080223,5.083e-26,-0.0040276,0.19246,0.024732,0.41886,10.425,-0.00302,0.4188
-0.081932,6.0391e-26,-0.004214,0.18984,0.025028,0.42006,10.425,-0.003,0.42
-0.083501,7.5098e-26,-0.0044054,0.18732,0.025331,0.42126,10.425,-0.00298,0.4212
-0.084749,8.1087e-26,-0.0045982,0.18482,0.025646,0.42246,10.425,-0.00296,0.4224
-0.085877,8.3855e-26,-0.0047916,0.18233,0.025967,0.42366,10.425,-0.00294,0.4236
-0.086668,7.4124e-26,-0.0049851,0.17994,0.026296,0.42486,10.425,-0.00292,0.4248
-0.087367,6.0983e-26,-0.0051786,0.17758,0.026628,0.42606,10.425,-0.0029,0.426
-0.087708,7.8417e-26,-0.0053751,0.17611,0.026971,0.42726,10.425,-0.00288,0.4272
-0.087981,1.0162e-25,-0.0055722,0.17481,0.027317,0.42846,10.425,-0.00286,0.4284
-0.087859,1.012e-25,-0.0057753,0.1743,0.02768,0.42966,10.425,-0.00284,0.4296
-0.08769,9.8058e-26,-0.0059791,0.17388,0.028044,0.43086,10.425,-0.00282,0.4308
-0.08713,6.0866e-26,-0.0061791,0.17361,0.028429,0.43206,10.425,-0.0028,0.432
-0.086547,2.2376e-26,-0.0063787,0.17334,0.028815,0.43326,10.425,-0.00278,0.4332
-0.085532,3.4312e-26,-0.0065523,0.17307,0.029229,0.43446,10.425,-0.00276,0.4344
-0.08449,4.5426e-26,-0.0067244,0.17278,0.029645,0.43566,10.425,-0.00274,0.4356
-0.08303,4.4413e-26,-0.0068724,0.17222,0.0301,0.43686,10.425,-0.00272,0.4368
-0.081509,4.0574e-26,-0.0070159,0.17151,0.030566,0.43806,10.425,-0.0027,0.438
-0.079532,1.5827e-26,-0.0071266,0.16975,0.031101,0.43926,10.425,-0.00268,0.4392
-0.077426,-7.6694e-28,-0.0072294,0.16781,0.031666,0.44046,10.425,-0.00266,0.4404
-0.074705,2.1178e-26,-0.0072949,0.16505,0.032376,0.44166,10.425,-0.00264,0.4416
-0.071772,3.4842e-26,-0.0073492,0.16229,0.033138,0.44286,10.425,-0.00262,0.4428
-0.068133,2.0806e-26,-0.007366,0.15956,0.034075,0.44406,10.425,-0.0026,0.444
-0.064159,3.6497e-28,-0.0073673,0.1569,0.035075,0.44526,10.425,-0.00258,0.4452
-0.059348,-3.6086e-26,-0.0073297,0.15439,0.036233,0.44646,10.425,-0.00256,0.4464
-0.053979,-4.8929e-26,-0.0072797,0.1518,0.037453,0.44766,10.425,-0.00254,0.4476
-0.047534,-1.6204e-26,-0.0072056,0.14904,0.038791,0.44886,10.425,-0.00252,0.4488
-0.040396,8.9884e-27,-0.0071308,0.14621,0.040174,0.45006,10.425,-0.0025,0.45
-0.032206,2.2734e-26,-0.0070552,0.14328,0.041625,0.45126,10.425,-0.00248,0.4512
-0.022776,1.5949e-26,-0.0070135,0.14026,0.043249,0.45246,10.425,-0.00246,0.4524
-0.011848,-1.5686e-26,-0.0070127,0.13712,0.045082,0.45366,10.425,-0.00244,0.4536
0.0013803,-3.2639e-26,-0.0070409,0.13397,0.047286,0.45486,10.425,-0.00242,0.4548
0.016835,-3.5368e-26,-0.0070971,0.13081,0.049848,0.45606,10.425,-0.0024,0.456
0.035052,-4.051e-26,-0.0071512,0.12792,0.05259,0.45726,10.425,-0.00238,0.4572
0.055406,-4.752e-26,-0.0072037,0.12524,0.055471,0.45846,10.425,-0.00236,0.4584
0.077754,-6.2277e-26,-0.0072887,0.12294,0.058141,0.45966,10.425,-0.00234,0.4596
0.10133,-8.1802e-26,-0.0073937,0.12086,0.060682,0.46086,10.425,-0.00232,0.4608
0.12623,-7.1455e-26,-0.0075583,0.11882,0.062913,0.46206,10.425,-0.0023,0.462
0.15176,-4.67e-26,-0.0077517,0.1168,0.064994,0.46326,10.425,-0.00228,0.4632
0.17874,-2.1647e-26,-0.0079834,0.11455,0.066777,0.46446,10.425,-0.00226,0.4644
0.20626,3.5165e-27,-0.0082293,0.11221,0.06845,0.46566,10.425,-0.00224,0.4656
0.23493,6.7378e-27,-0.0084732,0.11,0.06984,0.46686,10.425,-0.00222,0.4668
0.26392,3.9756e-27,-0.0087165,0.10783,0.071153,0.46807,10.425,-0.0022,0.468
0.29393,-5.2572e-27,-0.008908,0.10594,0.07229,0.46927,10.425,-0.00218,0.4692
0.32413,-1.5711e-26,-0.0090898,0.10409,0.073393,0.47047,10.425,-0.00216,0.4704
0.35592,-4.196e-26,-0.0091589,0.10238,0.074281,0.47167,10.425,-0.00214,0.4716
0.38789,-7.0026e-26,-0.0092151,0.10068,0.075144,0.47287,10.425,-0.00212,0.4728
0.42073,-9.2086e-26,-0.0091887,0.099296,0.075331,0.47407,10.425,-0.0021,0.474
0.45359,-1.1366e-25,-0.0091583,0.09793,0.075478,0.47527,10.425,-0.00208,0.4752
0.48485,-1.1209e-25,-0.0091586,0.097016,0.074834,0.47647,10.425,-0.00206,0.4764
0.51591,-1.1068e-25,-0.0091603,0.096097,0.074173,0.47767,10.425,-0.00204,0.4776
0.54421,-1.1181e-25,-0.0091822,0.095122,0.073254,0.47887,10.425,-0.00202,0.4788
0.57211,-1.1226e-25,-0.0092051,0.094114,0.072342,0.48007,10.425,-0.002,0.48
0.59708,-1.0759e-25,-0.0092354,0.092867,0.071476,0.48127,10.425,-0.00198,0.4812
0.62148,-9.9256e-26,-0.0092665,0.091675,0.070614,0.48247,10.425,-0.00196,0.4824
0.64316,-7.3562e-26,-0.0093017,0.090745,0.06977,0.48367,10.425,-0.00194,0.4836
0.66428,-5.3564e-26,-0.0093322,0.089916,0.068908,0.48487,10.425,-0.00192,0.4848
0.68355,-5.2614e-26,-0.0093467,0.089425,0.067984,0.48607,10.425,-0.0019,0.486
0.70234,-5.6931e-26,-0.0093638,0.08897,0.067056,0.48727,10.425,-0.00188,0.4872
0.71997,-7.4412e-26,-0.0093875,0.088605,0.066118,0.48847,10.425,-0.00186,0.4884
0.73714,-8.3404e-26,-0.0094246,0.088216,0.065182,0.48967,10.425,-0.00184,0.4896
0.75346,-7.6013e-26,-0.0094874,0.087782,0.064251,0.49087,10.425,-0.00182,0.4908
0.76927,-6.5934e-26,-0.0095722,0.087301,0.063308,0.49207,10.425,-0.0018,0.492
0.7843,-5.1769e-26,-0.0096905,0.086747,0.062346,0.49327,10.425,-0.00178,0.4932
0.79878,-4.1549e-26,-0.0098171,0.086108,0.061386,0.49447,10.425,-0.00176,0.4944
0.8126,-3.6104e-26,-0.0099537,0.085365,0.060428,0.49567,10.425,-0.00174,0.4956
0.82584,-2.8402e-26,-0.010091,0.084331,0.059482,0.49687,10.425,-0.00172,0.4968
0.83853,-1.8514e-26,-0.010229,0.083016,0.058546,0.49807,10.425,-0.0017,0.498
0.8505,-1.0083e-26,-0.010392,0.081678,0.057628,0.49927,10.425,-0.00168,0.4992
0.86192,-2.7814e-27,-0.010573,0.080324,0.056725,0.50047,10.425,-0.00166,0.5004
0.87264,0,-0.01076,0.079513,0.055881,0.50167,10.425,-0.00164,0.5016
0.88293,0,-0.010951,0.079036,0.055071,0.50287,10.425,-0.00162,0.5028
0.89265,0,-0.011121,0.078881,0.054331,0.50407,10.425,-0.0016,0.504
0.90209,0,-0.011281,0.078881,0.053625,0.50527,10.425,-0.00158,0.5052
0.91091,0,-0.011442,0.078509,0.052951,0.50647,10.425,-0.00156,0.5064
0.91951,0,-0.011604,0.077998,0.052288,0.50767,10.425,-0.00154,0.5076
0.92737,0,-0.011791,0.077056,0.051649,0.50887,10.425,-0.00152,0.5088
0.93504,0,-0.011983,0.075996,0.051016,0.51007,10.425,-0.0015,0.51
0.94211,0,-0.012211,0.07508,0.050431,0.51127,10.425,-0.00148,0.5112
0.94907,0,-0.012445,0.074191,0.049855,0.51247,10.425,-0.00146,0.5124
0.95565,0,-0.012702,0.073646,0.049333,0.51367,10.425,-0.00144,0.5136
0.9622,0,-0.012961,0.073142,0.048818,0.51487,10.425,-0.00142,0.5148
0.96844,0,-0.013223,0.072843,0.048368,0.51607,10.425,-0.0014,0.516
0.97467,0,-0.013486,0.072552,0.047923,0.51727,10.425,-0.00138,0.5172
0.9806,0,-0.013728,0.071906,0.047545,0.51847,10.425,-0.00136,0.5184
0.9865,0,-0.013968,0.07121,0.047169,0.51967,10.425,-0.00134,0.5196
0.99212,0,-0.014179,0.06977,0.046819,0.52087,10.425,-0.00132,0.5208
0.9977,0,-0.014387,0.068281,0.046469,0.52207,10.425,-0.0013,0.522
1.003,0,-0.014577,0.066422,0.046115,0.52327,10.425,-0.00128,0.5232
1.0082,0,-0.014762,0.064564,0.04576,0.52447,10.425,-0.00126,0.5244
1.013,0,-0.01493,0.062706,0.045394,0.52567,10.425,-0.00124,0.5256
1.0176,0,-0.015101,0.060886,0.045025,0.52687,10.425,-0.00122,0.5268
1.0218,0,-0.015282,0.059191,0.044647,0.52807,10.425,-0.0012,0.528
1.0257,0,-0.015475,0.057568,0.044271,0.52927,10.425,-0.00118,0.5292
1.029,0,-0.015701,0.056126,0.043901,0.53047,10.425,-0.00116,0.5304
1.0321,0,-0.015939,0.054736,0.043538,0.53167,10.425,-0.00114,0.5316
1.0346,0,-0.016203,0.05345,0.043187,0.53287,10.425,-0.00112,0.5328
1.0368,0,-0.016474,0.052137,0.042841,0.53407,10.425,-0.0011,0.534
1.0386,0,-0.016758,0.050785,0.042504,0.53527,10.425,-0.00108,0.5352
1.0402,0,-0.017047,0.049402,0.042179,0.53647,10.425,-0.00106,0.5364
1.0416,0,-0.017341,0.047982,0.041869,0.53767,10.425,-0.00104,0.5376
1.0429,0,-0.017631,0.046406,0.041586,0.53887,10.425,-0.00102,0.5388
1.0442,0,-0.017918,0.04468,0.041331,0.54008,10.425,-0.001,0.54
1.0455,0,-0.018208,0.042675,0.041114,0.54128,10.425,-0.00098,0.5412
1.0468,0,-0.018501,0.040454,0.040926,0.54248,10.425,-0.00096,0.5424
1.0479,0,-0.018808,0.038081,0.040768,0.54368,10.425,-0.00094,0.5436
1.049,0,-0.019125,0.035613,0.040627,0.54488,10.425,-0.00092,0.5448
1.0497,0,-0.019458,0.033352,0.040504,0.54608,10.425,-0.0009,0.546
1.0503,0,-0.019799,0.031191,0.040389,0.54728,10.425,-0.00088,0.5472
1.0504,0,-0.020148,0.029278,0.040295,0.54848,10.425,-0.00086,0.5484
1.0504,0,-0.0205,0.027457,0.04021,0.54968,10.425,-0.00084,0.5496
1.05,0,-0.020855,0.025661,0.040135,0.55088,10.425,-0.00082,0.5508
1.0496,0,-0.021211,0.023871,0.040063,0.55208,10.425,-0.0008,0.552
1.0489,0,-0.021567,0.022381,0.039987,0.55328,10.425,-0.00078,0.5532
1.0482,0,-0.021922,0.020948,0.039911,0.55448,10.425,-0.00076,0.5544
1.0473,0,-0.022249,0.019906,0.039859,0.55568,10.425,-0.00074,0.5556
1.0463,0,-0.022572,0.018909,0.039811,0.55688,10.425,-0.00072,0.5568
1.0452,0,-0.022887,0.017845,0.039797,0.55808,10.425,-0.0007,0.558
1.044,0,-0.023201,0.016774,0.039785,0.55928,10.425,-0.00068,0.5592
1.0425,0,-0.023521,0.01527,0.039791,0.56048,10.425,-0.00066,0.5604
1.0409,0,-0.02384,0.013754,0.039797,0.56168,10.425,-0.00064,0.5616
1.0389,0,-0.024158,0.012065,0.039805,0.56288,10.425,-0.00062,0.5628
1.0369,0,-0.024479,0.010426,0.03981,0.56408,10.425,-0.0006,0.564
1.0346,0,-0.024823,0.009152,0.03979,0.56528,10.425,-0.00058,0.5652
1.0323,0,-0.025167,0.007975,0.039767,0.56648,10.425,-0.00056,0.5664
1.03,0,-0.025514,0.0072554,0.039728,0.56768,10.425,-0.00054,0.5676
1.0277,0,-0.025855,0.006594,0.039689,0.56888,10.425,-0.00052,0.5688
1.0252,0,-0.02617,0.0061273,0.039652,0.57008,10.425,-0.0005,0.57
1.0227,0,-0.02648,0.0056912,0.039616,0.57128,10.425,-0.00048,0.5712
1.02,0,-0.026776,0.0053316,0.039583,0.57248,10.425,-0.00046,0.5724
1.0171,0,-0.027071,0.0049874,0.039555,0.57368,10.425,-0.00044,0.5736
1.0141,0,-0.027365,0.004673,0.039536,0.57488,10.425,-0.00042,0.5748
1.011,0,-0.027655,0.0043484,0.039524,0.57608,10.425,-0.0004,0.576
1.0077,0,-0.027939,0.0040082,0.039524,0.57728,10.425,-0.00038,0.5772
1.0043,0,-0.028222,0.0036685,0.039529,0.57848,10.425,-0.00036,0.5784
1.0009,0,-0.028503,0.0033293,0.03954,0.57968,10.425,-0.00034,0.5796
0.9973,0,-0.028786,0.0029997,0.039557,0.58088,10.425,-0.00032,0.5808
0.99366,0,-0.029072,0.0026792,0.039579,0.58208,10.425,-0.0003,0.582
0.98997,0,-0.029352,0.0023842,0.039612,0.58328,10.425,-0.00028,0.5832
0.98625,0,-0.029627,0.002109,0.039656,0.58448,10.425,-0.00026,0.5844
0.98259,0,-0.029887,0.0019011,0.03972,0.58568,10.425,-0.00024,0.5856
0.97896,0,-0.030137,0.0017347,0.039796,0.58688,10.425,-0.00022,0.5868
0.97552,0,-0.030366,0.0016217,0.039883,0.58808,10.425,-0.0002,0.588
0.97217,0,-0.030585,0.0015343,0.039974,0.58928,10.425,-0.00018,0.5892
0.9688,0,-0.030791,0.0014547,0.040058,0.59048,10.425,-0.00016,0.5904
0.96543,0,-0.030993,0.001378,0.040139,0.59168,10.425,-0.00014,0.5916
0.96172,-1.2113e-27,-0.031189,0.0012981,0.040221,0.59288,10.425,-0.00012,0.5928
0.95792,-2.753e-27,-0.031384,0.0012173,0.040304,0.59408,10.425,-0.0001,0.594
0.95377,-4.2235e-27,-0.031565,0.0011456,0.0404,0.59528,10.425,-8e-05,0.5952
0.94955,-5.6807e-27,-0.031743,0.0010756,0.040499,0.59648,10.425,-6e-05,0.5964
0.94497,-2.6141e-26,-0.031903,0.001016,0.040613,0.59768,10.425,-4e-05,0.5976
0.94035,-4.8786e-26,-0.03206,0.00095768,0.04073,0.59888,10.425,-2e-05,0.5988
0.93534,-7.4056e-26,-0.032198,0.00090577,0.040857,0.60008,10.425,0,0.6
0.93031,-9.9073e-26,-0.032334,0.00085425,0.040985,0.60128,10.425,2e-05,0.6012
0.92497,-7.6438e-26,-0.032457,0.00081095,0.041113,0.60248,10.425,4e-05,0.6024
0.91961,-5.5114e-26,-0.03258,0.00076837,0.041242,0.60368,10.425,6e-05,0.6036
0.91408,-5.314e-26,-0.032693,0.00073633,0.041367,0.60488,10.425,8e-05,0.6048
0.90854,-5.4129e-26,-0.032806,0.00070544,0.041491,0.60608,10.425,0.0001,0.606
0.90295,-7.7048e-26,-0.032909,0.00068295,0.041609,0.60728,10.425,0.00012,0.6072
0.89735,-9.1817e-26,-0.033011,0.0006602,0.041725,0.60848,10.425,0.00014,0.6084
0.89169,-6.807e-26,-0.033107,0.00063613,0.041833,0.60968,10.425,0.00016,0.6096
0.886,-4.8904e-26,-0.033203,0.00061155,0.041938,0.61088,10.425,0.00018,0.6108
0.88018,-4.5063e-26,-0.033297,0.00058527,0.042033,0.61209,10.425,0.0002,0.612
0.87432,-4.7459e-26,-0.033389,0.00056003,0.042124,0.61329,10.425,0.00022,0.6132
0.86836,-6.5444e-26,-0.033478,0.0005374,0.042207,0.61449,10.425,0.00024,0.6144
0.86237,-7.0249e-26,-0.033562,0.00051429,0.042285,0.61569,10.425,0.00026,0.6156
0.85634,-4.9619e-26,-0.033637,0.00049028,0.042356,0.61689,10.425,0.00028,0.6168
0.8503,-2.9588e-26,-0.033709,0.00046528,0.042421,0.61809,10.425,0.0003,0.618
0.84425,-1.0469e-26,-0.033777,0.00043879,0.042477,0.61929,10.425,0.00032,0.6192
0.83819,0,-0.033847,0.00041537,0.042524,0.62049,10.425,0.00034,0.6204
0.83212,0,-0.033919,0.00039565,0.042557,0.62169,10.425,0.00036,0.6216
0.82606,0,-0.033993,0.00038039,0.042579,0.62289,10.425,0.00038,0.6228
0.82,0,-0.034069,0.00036943,0.042591,0.62409,10.425,0.0004,0.624
0.81394,0,-0.034149,0.00036036,0.042591,0.62529,10.425,0.00042,0.6252
0.8079,0,-0.034231,0.00035274,0.042582,0.62649,10.425,0.00044,0.6264
0.80183,0,-0.034321,0.00034531,0.042559,0.62769,10.425,0.00046,0.6276
0.79575,0,-0.034416,0.00033797,0.042528,0.62889,10.425,0.00048,0.6288
0.7896,-3.1235e-28,-0.034521,0.00032989,0.042482,0.63009,10.425,0.0005,0.63
0.78341,-7.7536e-28,-0.034631,0.00032144,0.042429,0.63129,10.425,0.00052,0.6312
0.77712,-1.1487e-27,-0.03475,0.00031186,0.042362,0.63249,10.425,0.00054,0.6324
0.7708,-1.4889e-27,-0.034873,0.00030185,0.042289,0.63369,10.425,0.00056,0.6336
0.76437,-1.1983e-27,-0.034999,0.00029262,0.042202,0.63489,10.425,0.00058,0.6348
0.7579,-7.3573e-28,-0.035126,0.00028361,0.042111,0.63609,10.425,0.0006,0.636
0.75137,-5.3969e-28,-0.035258,0.0002757,0.042003,0.63729,10.425,0.00062,0.6372
0.74482,-3.9393e-28,-0.03539,0.000268,0.041891,0.63849,10.425,0.00064,0.6384
0.73822,-4.602e-28,-0.035523,0.00025871,0.041757,0.63969,10.425,0.00066,0.6396
0.73161,-5.5085e-28,-0.035656,0.00024924,0.041622,0.64089,10.425,0.00068,0.6408
0.72496,-8.5328e-28,-0.035795,0.00023807,0.041465,0.64209,10.425,0.0007,0.642
0.71831,-1.1625e-27,-0.035935,0.00022683,0.041307,0.64329,10.425,0.00072,0.6432
0.71168,-1.0063e-27,-0.036085,0.00021707,0.04113,0.64449,10.425,0.00074,0.6444
0.70505,-8.1107e-28,-0.036236,0.00020749,0.040953,0.64569,10.425,0.00076,0.6456
0.69849,-3.976e-29,-0.036395,0.00020057,0.040755,0.64689,10.425,0.00078,0.6468
0.69194,9.681e-28,-0.036555,0.00019394,0.040555,0.64809,10.425,0.0008,0.648
0.68547,3.7267e-27,-0.036727,0.00018941,0.040333,0.64929,10.425,0.00082,0.6492
0.679,6.6731e-27,-0.036902,0.00018525,0.040106,0.65049,10.425,0.00084,0.6504
0.6726,1.0507e-26,-0.037088,0.0001828,0.039861,0.65169,10.425,0.00086,0.6516
0.66621,1.3794e-26,-0.037276,0.00018062,0.039612,0.65289,10.425,0.00088,0.6528
0.65984,1.5255e-26,-0.037468,0.00017931,0.03935,0.65409,10.425,0.0009,0.654
0.65349,1.7839e-26,-0.037662,0.00017787,0.039084,0.65529,10.425,0.00092,0.6552
0.64716,2.3231e-26,-0.037857,0.0001761,0.038809,0.65649,10.425,0.00094,0.6564
0.64085,2.7338e-26,-0.038053,0.00017436,0.038534,0.65769,10.425,0.00096,0.6576
0.63456,2.8968e-26,-0.03825,0.00017263,0.038257,0.65889,10.425,0.00098,0.6588
0.62831,2.8727e-26,-0.038445,0.00017126,0.037981,0.66009,10.425,0.001,0.66
0.62212,2.5644e-26,-0.038637,0.00017041,0.037707,0.66129,10.425,0.00102,0.6612
0.616,2.7544e-26,-0.038826,0.00016953,0.037435,0.66249,10.425,0.00104,0.6624
0.60997,3.5479e-26,-0.03901,0.00016862,0.037164,0.66369,10.425,0.00106,0.6636
0.60403,4.031e-26,-0.039193,0.00016714,0.036894,0.66489,10.425,0.00108,0.6648
0.59817,4.2136e-26,-0.039373,0.00016511,0.036625,0.66609,10.425,0.0011,0.666
0.59238,4.0611e-26,-0.039549,0.000162,0.036355,0.66729,10.425,0.00112,0.6672
0.58665,3.6489e-26,-0.039722,0.00015805,0.036085,0.66849,10.425,0.00114,0.6684
0.58099,4.3827e-26,-0.039887,0.00015347,0.035812,0.66969,10.425,0.00116,0.6696
0.57536,5.8216e-26,-0.040046,0.00014852,0.035537,0.67089,10.425,0.00118,0.6708
0.56978,6.5593e-26,-0.040193,0.0001439,0.035261,0.67209,10.425,0.0012,0.672
0.56424,6.9589e-26,-0.040333,0.00013945,0.034983,0.67329,10.425,0.00122,0.6732
0.55874,6.5319e-26,-0.040458,0.00013463,0.034704,0.67449,10.425,0.00124,0.6744
0.55326,5.7995e-26,-0.040578,0.00012968,0.034423,0.67569,10.425,0.00126,0.6756
0.54786,5.895e-26,-0.040689,0.00012422,0.03414,0.67689,10.425,0.00128,0.6768
0.54247,6.2162e-26,-0.040798,0.00011861,0.033856,0.67809,10.425,0.0013,0.678
0.5372,5.1566e-26,-0.040894,0.00011324,0.033571,0.67929,10.425,0.00132,0.6792
0.53194,3.8366e-26,-0.040988,0.00010792,0.033284,0.68049,10.425,0.00134,0.6804
0.52682,3.9634e-26,-0.041063,0.00010247,0.032993,0.68169,10.425,0.00136,0.6816
0.52172,4.2567e-26,-0.041136,9.6996e-05,0.032702,0.68289,10.425,0.00138,0.6828
0.51681,6.0718e-26,-0.041185,9.1107e-05,0.032406,0.6841,10.425,0.0014,0.684
0.51191,7.934e-26,-0.041233,8.5205e-05,0.032111,0.6853,10.425,0.00142,0.6852
0.50723,6.2012e-26,-0.041259,8.0172e-05,0.031818,0.6865,10.425,0.00144,0.6864
0.50256,4.5778e-26,-0.041284,7.5303e-05,0.031525,0.6877,10.425,0.00146,0.6876
0.49809,4.5663e-26,-0.041291,7.2833e-05,0.03124,0.6889,10.425,0.00148,0.6888
0.49364,4.9835e-26,-0.041296,7.0597e-05,0.030957,0.6901,10.425,0.0015,0.69
0.48937,8.5731e-26,-0.041284,7.0085e-05,0.030683,0.6913,10.425,0.00152,0.6912
0.48513,1.152e-25,-0.041271,6.9579e-05,0.030411,0.6925,10.425,0.00154,0.6924
0.48104,1.1427e-25,-0.041251,6.9107e-05,0.030147,0.6937,10.425,0.00156,0.6936
0.47699,1.0524e-25,-0.041229,6.8478e-05,0.029884,0.6949,10.425,0.00158,0.6948
0.47306,6.9107e-26,-0.041202,6.733e-05,0.029627,0.6961,10.425,0.0016,0.696
0.46918,4.3226e-26,-0.041173,6.6094e-05,0.029371,0.6973,10.425,0.00162,0.6972
0.46541,4.2965e-26,-0.04114,6.4638e-05,0.02912,0.6985,10.425,0.00164,0.6984
0.46169,4.8844e-26,-0.041104,6.315e-05,0.028872,0.6997,10.425,0.00166,0.6996
0.45807,6.6568e-26,-0.041064,6.1601e-05,0.028629,0.7009,10.425,0.00168,0.7008
0.4545,7.0389e-26,-0.04102,6.0028e-05,0.02839,0.7021,10.425,0.0017,0.702
0.45101,5.3078e-26,-0.040971,5.8419e-05,0.028155,0.7033,10.425,0.00172,0.7032
0.44757,4.4079e-26,-0.04092,5.6579e-05,0.027923,0.7045,10.425,0.00174,0.7044
0.44419,4.5142e-26,-0.040867,5.4461e-05,0.027693,0.7057,10.425,0.00176,0.7056
0.44087,5.4801e-26,-0.040815,5.2215e-05,0.027465,0.7069,10.425,0.00178,0.7068
0.4376,7.2786e-26,-0.040763,4.9843e-05,0.027237,0.7081,10.425,0.0018,0.708
0.43438,7.927e-26,-0.040708,4.7832e-05,0.02701,0.7093,10.425,0.00182,0.7092
0.43122,7.6844e-26,-0.040652,4.6099e-05,0.026783,0.7105,10.425,0.00184,0.7104
0.42811,8.6199e-26,-0.04059,4.4771e-05,0.026558,0.7117,10.425,0.00186,0.7116
0.42505,1.028e-25,-0.040525,4.3691e-05,0.026335,0.7129,10.425,0.00188,0.7128
0.42206,1.0939e-25,-0.040453,4.2938e-05,0.026114,0.7141,10.425,0.0019,0.714
0.41911,1.1114e-25,-0.040378,4.2342e-05,0.025894,0.7153,10.425,0.00192,0.7152
0.41625,9.8168e-26,-0.040298,4.19e-05,0.025676,0.7165,10.425,0.00194,0.7164
0.41341,7.9749e-26,-0.040217,4.1514e-05,0.025459,0.7177,10.425,0.00196,0.7176
0.41067,8.5746e-26,-0.040131,4.1313e-05,0.025245,0.7189,10.425,0.00198,0.7188
0.40794,9.84e-26,-0.040043,4.1162e-05,0.025032,0.7201,10.425,0.002,0.72
0.40528,9.8955e-26,-0.03995,4.1191e-05,0.024822,0.7213,10.425,0.00202,0.7212
0.40264,9.7227e-26,-0.039856,4.1255e-05,0.024614,0.7225,10.425,0.00204,0.7224
0.40007,8.2434e-26,-0.039755,4.0976e-05,0.02441,0.7237,10.425,0.00206,0.7236
0.39751,6.6138e-26,-0.039652,4.0657e-05,0.024207,0.7249,10.425,0.00208,0.7248
0.39506,8.0254e-26,-0.039541,4.0088e-05,0.024008,0.7261,10.425,0.0021,0.726
0.39261,9.5759e-26,-0.03943,3.9505e-05,0.023809,0.7273,10.425,0.00212,0.7272
0.39029,9.5046e-26,-0.039312,3.8925e-05,0.023616,0.7285,10.425,0.00214,0.7284
0.38797,9.3281e-26,-0.039194,3.8339e-05,0.023424,0.7297,10.425,0.00216,0.7296
0.38574,7.6008e-26,-0.039075,3.7677e-05,0.023237,0.7309,10.425,0.00218,0.7308
0.38352,6.2171e-26,-0.038955,3.7013e-05,0.023051,0.7321,10.425,0.0022,0.732
0.38137,7.3754e-26,-0.038834,3.6337e-05,0.022871,0.7333,10.425,0.00222,0.7332
0.37923,8.2981e-26,-0.038713,3.5634e-05,0.022693,0.7345,10.425,0.00224,0.7344
0.37716,8.1076e-26,-0.038592,3.4808e-05,0.022521,0.7357,10.425,0.00226,0.7356
0.3751,7.6244e-26,-0.038471,3.3952e-05,0.022351,0.7369,10.425,0.00228,0.7368
0.37311,6.1619e-26,-0.03835,3.2997e-05,0.022189,0.7381,10.425,0.0023,0.738
0.37115,5.1094e-26,-0.038228,3.2204e-05,0.02203,0.7393,10.425,0.00232,0.7392
0.36925,5.0816e-26,-0.038107,3.1815e-05,0.021881,0.7405,10.425,0.00234,0.7404
0.36738,4.6652e-26,-0.037987,3.1634e-05,0.021734,0.7417,10.425,0.00236,0.7416
0.36557,3.499e-26,-0.037872,3.1856e-05,0.021594,0.7429,10.425,0.00238,0.7428
0.36379,2.7606e-26,-0.037759,3.2156e-05,0.021457,0.7441,10.425,0.0024,0.744
0.36206,2.6722e-26,-0.03765,3.2575e-05,0.021325,0.7453,10.425,0.00242,0.7452
0.36035,3.0798e-26,-0.037543,3.3104e-05,0.021195,0.7465,10.425,0.00244,0.7464
0.35868,4.0878e-26,-0.037439,3.3769e-05,0.021069,0.7477,10.425,0.00246,0.7476
0.35704,4.0326e-26,-0.03734,3.4205e-05,0.020946,0.7489,10.425,0.00248,0.7488
0.35541,2.9479e-26,-0.037246,3.442e-05,0.020827,0.7501,10.425,0.0025,0.75
0.35382,2.4066e-26,-0.037158,3.4116e-05,0.02071,0.7513,10.425,0.00252,0.7512
0.35225,2.2864e-26,-0.037074,3.3409e-05,0.020596,0.7525,10.425,0.00254,0.7524
0.35071,3.3218e-26,-0.036994,3.2304e-05,0.020484,0.7537,10.425,0.00256,0.7536
0.34919,5.0683e-26,-0.036916,3.0953e-05,0.020374,0.7549,10.425,0.00258,0.7548
0.34771,5.6367e-26,-0.03684,2.9463e-05,0.020267,0.75611,10.425,0.0026,0.756
0.34623,5.6369e-26,-0.036766,2.7906e-05,0.020161,0.75731,10.425,0.00262,0.7572
0.34479,4.3573e-26,-0.036693,2.6375e-05,0.020056,0.75851,10.425,0.00264,0.7584
0.34336,2.6049e-26,-0.036622,2.4854e-05,0.019951,0.75971,10.425,0.00266,0.7596
0.34195,2.2409e-26,-0.036556,2.3412e-05,0.019848,0.76091,10.425,0.00268,0.7608
0.34053,2.2556e-26,-0.036492,2.1991e-05,0.019745,0.76211,10.425,0.0027,0.762
0.33914,3.0497e-26,-0.036432,2.0619e-05,0.019643,0.76331,10.425,0.00272,0.7632
0.33776,3.9907e-26,-0.036373,1.9256e-05,0.019541,0.76451,10.425,0.00274,0.7644
0.33641,3.2903e-26,-0.036317,1.8032e-05,0.01944,0.76571,10.425,0.00276,0.7656
0.33508,2.4011e-26,-0.036261,1.6824e-05,0.019339,0.76691,10.425,0.00278,0.7668
0.3338,2.5925e-26,-0.036208,1.6253e-05,0.019238,0.76811,10.425,0.0028,0.768
0.33253,2.8453e-26,-0.036156,1.5719e-05,0.019136,0.76931,10.425,0.00282,0.7692
0.33133,4.0192e-26,-0.036111,1.5657e-05,0.019033,0.77051,10.425,0.00284,0.7704
0.33012,5.1153e-26,-0.036067,1.5578e-05,0.01893,0.77171,10.425,0.00286,0.7716
0.32898,5.0653e-26,-0.036034,1.5244e-05,0.018827,0.77291,10.425,0.00288,0.7728
0.32784,5.149e-26,-0.036001,1.4865e-05,0.018724,0.77411,10.425,0.0029,0.774
0.32675,6.2223e-26,-0.035974,1.4156e-05,0.018623,0.77531,10.425,0.00292,0.7752
0.32567,7.1149e-26,-0.035948,1.3466e-05,0.018522,0.77651,10.425,0.00294,0.7764
0.32464,7.153e-26,-0.035927,1.2858e-05,0.018425,0.77771,10.425,0.00296,0.7776
0.32362,6.929e-26,-0.035907,1.2285e-05,0.018329,0.77891,10.425,0.00298,0.7788
0.32263,5.8283e-26,-0.035891,1.1828e-05,0.018236,0.78011,10.425,0.003,0.78
0.32166,5.3685e-26,-0.035877,1.1416e-05,0.018144,0.78131,10.425,0.00302,0.7812
0.32072,6.5106e-26,-0.035865,1.1119e-05,0.018055,0.78251,10.425,0.00304,0.7824
0.3198,7.2716e-26,-0.035856,1.0967e-05,0.017969,0.78371,10.425,0.00306,0.7836
0.31892,7.2972e-26,-0.035849,1.1094e-05,0.017885,0.78491,10.425,0.00308,0.7848
0.31806,6.8253e-26,-0.035844,1.1188e-05,0.017804,0.78611,10.425,0.0031,0.786
0.31725,5.5976e-26,-0.035839,1.1231e-05,0.017727,0.78731,10.425,0.00312,0.7872
0.31646,4.4021e-26,-0.035835,1.1123e-05,0.017651,0.78851,10.425,0.00314,0.7884
0.3157,3.2458e-26,-0.03583,1.083e-05,0.017578,0.78971,10.425,0.00316,0.7896
0.31495,2.7215e-26,-0.035827,1.0528e-05,0.017507,0.79091,10.425,0.00318,0.7908
0.31422,2.8095e-26,-0.035825,1.0216e-05,0.017438,0.79211,10.425,0.0032,0.792
0.31349,3.4536e-26,-0.035828,9.7765e-06,0.017372,0.79331,10.425,0.00322,0.7932
0.31276,4.5285e-26,-0.035834,9.2378e-06,0.017308,0.79451,10.425,0.00324,0.7944
0.31204,5.6686e-26,-0.035843,8.6181e-06,0.017246,0.79571,10.425,0.00326,0.7956
0.31133,6.8487e-26,-0.035853,7.9484e-06,0.017187,0.79691,10.425,0.00328,0.7968
0.31064,7.299e-26,-0.035862,7.4151e-06,0.017129,0.79811,10.425,0.0033,0.798
0.30996,7.3974e-26,-0.035872,6.9476e-06,0.017073,0.79931,10.425,0.00332,0.7992
0.3093,6.6201e-26,-0.035883,6.6099e-06,0.017019,0.80051,10.425,0.00334,0.8004
0.30866,5.5192e-26,-0.035894,6.32e-06,0.016965,0.80171,10.425,0.00336,0.8016
0.30803,5.3182e-26,-0.035909,6.0428e-06,0.016913,0.80291,10.425,0.00338,0.8028
0.30741,5.3625e-26,-0.035926,5.7691e-06,0.016862,0.80411,10.425,0.0034,0.804
0.30681,4.3647e-26,-0.035946,5.4479e-06,0.016812,0.80531,10.425,0.00342,0.8052
0.30621,3.1704e-26,-0.035966,5.1177e-06,0.016762,0.80651,10.425,0.00344,0.8064
0.30565,3.1036e-26,-0.035989,4.6824e-06,0.016714,0.80771,10.425,0.00346,0.8076
0.30509,3.1664e-26,-0.036012,4.2351e-06,0.016666,0.80891,10.425,0.00348,0.8088
0.30456,4.4231e-26,-0.036039,3.7879e-06,0.016621,0.81011,10.425,0.0035,0.81
0.30403,5.7188e-26,-0.036065,3.3419e-06,0.016575,0.81131,10.425,0.00352,0.8112
0.30352,4.4607e-26,-0.036092,3.0411e-06,0.016532,0.81251,10.425,0.00354,0.8124
0.30302,3.2836e-26,-0.036118,2.7449e-06,0.016489,0.81371,10.425,0.00356,0.8136
0.30253,3.2982e-26,-0.03614,2.5183e-06,0.016447,0.81491,10.425,0.00358,0.8148
0.30205,3.5987e-26,-0.036163,2.2887e-06,0.016406,0.81611,10.425,0.0036,0.816
0.30159,6.0137e-26,-0.036186,2.0364e-06,0.016367,0.81731,10.425,0.00362,0.8172
0.30114,7.9727e-26,-0.036209,1.7902e-06,0.016328,0.81851,10.425,0.00364,0.8184
0.3007,7.7761e-26,-0.036231,1.5726e-06,0.01629,0.81971,10.425,0.00366,0.8196
0.30027,7.0656e-26,-0.036253,1.3767e-06,0.016252,0.82091,10.425,0.00368,0.8208
0.29986,4.6363e-26,-0.036273,1.2529e-06,0.016216,0.82211,10.425,0.0037,0.822
0.29946,2.91e-26,-0.036292,1.1404e-06,0.01618,0.82331,10.425,0.00372,0.8232
0.29909,2.9408e-26,-0.036313,1.056e-06,0.016146,0.82451,10.425,0.00374,0.8244
0.29874,3.3497e-26,-0.036334,9.6843e-07,0.016113,0.82571,10.425,0.00376,0.8256
0.29841,4.4882e-26,-0.036357,8.7477e-07,0.01608,0.82691,10.425,0.00378,0.8268
0.29808,4.7101e-26,-0.036382,7.7986e-07,0.016048,0.82811,10.425,0.0038,0.828
0.29778,3.539e-26,-0.036409,6.8304e-07,0.016017,0.82932,10.425,0.00382,0.8292
0.2975,2.9241e-26,-0.036437,5.93e-07,0.015987,0.83052,10.425,0.00384,0.8304
0.29723,2.9824e-26,-0.036467,5.1115e-07,0.015957,0.83172,10.425,0.00386,0.8316
0.297,3.6183e-26,-0.036498,4.4089e-07,0.015928,0.83292,10.425,0.00388,0.8328
0.29678,4.8137e-26,-0.03653,3.8186e-07,0.015899,0.83412,10.425,0.0039,0.834
0.29659,5.2844e-26,-0.036563,3.3751e-07,0.015871,0.83532,10.425,0.00392,0.8352
0.29643,5.1937e-26,-0.036596,3.0452e-07,0.015842,0.83652,10.425,0.00394,0.8364
0.29629,5.8467e-26,-0.036628,2.8041e-07,0.015814,0.83772,10.425,0.00396,0.8376
0.29616,6.9573e-26,-0.03666,2.6176e-07,0.015786,0.83892,10.425,0.00398,0.8388
0.29606,7.3528e-26,-0.036695,2.5317e-07,0.015757,0.84012,10.425,0.004,0.84
0.29597,7.4035e-26,-0.03673,2.4942e-07,0.015729,0.84132,10.425,0.00402,0.8412
0.29588,6.557e-26,-0.036765,2.5601e-07,0.0157,0.84252,10.425,0.00404,0.8424
0.29579,5.3789e-26,-0.036801,2.6641e-07,0.015672,0.84372,10.425,0.00406,0.8436
0.29572,5.9009e-26,-0.036837,2.8296e-07,0.015643,0.84492,10.425,0.00408,0.8448
0.29565,6.8864e-26,-0.036873,3.0117e-07,0.015615,0.84612,10.425,0.0041,0.846
0.29559,6.9206e-26,-0.03691,3.2342e-07,0.015586,0.84732,10.425,0.00412,0.8472
0.29552,6.7754e-26,-0.036947,3.4643e-07,0.015558,0.84852,10.425,0.00414,0.8484
0.29546,5.6423e-26,-0.036982,3.6977e-07,0.01553,0.84972,10.425,0.00416,0.8496
0.29539,4.3955e-26,-0.037018,3.9315e-07,0.015503,0.85092,10.425,0.00418,0.8508
0.29533,5.073e-26,-0.037053,4.0597e-07,0.015475,0.85212,10.425,0.0042,0.852
0.29526,5.8392e-26,-0.037089,4.1812e-07,0.015448,0.85332,10.425,0.00422,0.8532
0.29521,5.6965e-26,-0.037129,4.1244e-07,0.015422,0.85452,10.425,0.00424,0.8544
0.29516,5.5007e-26,-0.037169,4.0551e-07,0.015395,0.85572,10.425,0.00426,0.8556
0.29512,4.5254e-26,-0.037211,3.8012e-07,0.015369,0.85692,10.425,0.00428,0.8568
0.29509,3.774e-26,-0.037254,3.5318e-07,0.015343,0.85812,10.425,0.0043,0.858
0.29507,4.6795e-26,-0.037296,3.148e-07,0.015319,0.85932,10.425,0.00432,0.8592
0.29505,5.4205e-26,-0.037338,2.7696e-07,0.015294,0.86052,10.425,0.00434,0.8604
0.29504,5.3842e-26,-0.037379,2.4169e-07,0.015271,0.86172,10.425,0.00436,0.8616
0.29502,5.1297e-26,-0.03742,2.0919e-07,0.015247,0.86292,10.425,0.00438,0.8628
0.29501,4.1462e-26,-0.037459,1.8598e-07,0.015225,0.86412,10.425,0.0044,0.864
0.29499,3.4045e-26,-0.037498,1.6632e-07,0.015203,0.86532,10.425,0.00442,0.8652
0.29497,3.2675e-26,-0.037536,1.5555e-07,0.015182,0.86652,10.425,0.00444,0.8664
0.29495,2.9151e-26,-0.037573,1.4735e-07,0.015161,0.86772,10.425,0.00446,0.8676
0.29492,2.1467e-26,-0.037611,1.4411e-07,0.01514,0.86892,10.425,0.00448,0.8688
0.2949,1.6334e-26,-0.037649,1.4188e-07,0.01512,0.87012,10.425,0.0045,0.87
0.29487,1.5077e-26,-0.037687,1.412e-07,0.0151,0.87132,10.425,0.00452,0.8712
0.29485,1.6799e-26,-0.037726,1.3991e-07,0.015081,0.87252,10.425,0.00454,0.8724
0.29482,2.2125e-26,-0.037766,1.3788e-07,0.015062,0.87372,10.425,0.00456,0.8736
0.2948,2.1747e-26,-0.037807,1.3533e-07,0.015043,0.87492,10.425,0.00458,0.8748
0.29477,1.5843e-26,-0.037848,1.3225e-07,0.015024,0.87612,10.425,0.0046,0.876
0.29476,1.2416e-26,-0.03789,1.2973e-07,0.015006,0.87732,10.425,0.00462,0.8772
0.29475,1.0906e-26,-0.037931,1.2763e-07,0.014988,0.87852,10.425,0.00464,0.8784
0.29475,1.4634e-26,-0.037972,1.2166e-07,0.014971,0.87972,10.425,0.00466,0.8796
0.29475,2.1585e-26,-0.038013,1.133e-07,0.014953,0.88092,10.425,0.00468,0.8808
0.29476,2.3276e-26,-0.038055,1.038e-07,0.014936,0.88212,10.425,0.0047,0.882
0.29477,2.2429e-26,-0.038098,9.3755e-08,0.014919,0.88332,10.425,0.00472,0.8832
0.29478,1.7045e-26,-0.038142,8.9008e-08,0.014902,0.88452,10.425,0.00474,0.8844
0.29479,9.9847e-27,-0.038187,8.622e-08,0.014885,0.88572,10.425,0.00476,0.8856
0.29479,9.389e-27,-0.03823,8.5516e-08,0.014869,0.88692,10.425,0.00478,0.8868
0.29479,1.0556e-26,-0.038274,8.538e-08,0.014852,0.88812,10.425,0.0048,0.888
0.29478,1.4142e-26,-0.038318,8.638e-08,0.014835,0.88932,10.425,0.00482,0.8892
0.29476,1.8185e-26,-0.038364,8.7593e-08,0.014819,0.89052,10.425,0.00484,0.8904
0.29474,1.4608e-26,-0.038408,8.8314e-08,0.014803,0.89172,10.425,0.00486,0.8916
0.29472,1.0153e-26,-0.038451,8.8978e-08,0.014787,0.89292,10.425,0.00488,0.8928
0.29469,1.0006e-26,-0.038492,8.6141e-08,0.014772,0.89412,10.425,0.0049,0.894
0.29466,1.0103e-26,-0.038532,8.3117e-08,0.014756,0.89532,10.425,0.00492,0.8952
0.29462,1.3975e-26,-0.038569,7.8534e-08,0.014741,0.89652,10.425,0.00494,0.8964
0.29459,1.7109e-26,-0.038607,7.4133e-08,0.014726,0.89772,10.425,0.00496,0.8976
0.29456,9.366e-27,-0.038642,7.241e-08,0.01471,0.89892,10.425,0.00498,0.8988
0.29453,1.6863e-27,-0.038678,7.1229e-08,0.014695,0.90013,10.425,0.005,0.9
0.29451,-5.525e-27,-0.038715,7.406e-08,0.014681,0.90133,10.425,0.00502,0.9012
0.29448,-1.0983e-26,-0.038752,7.7691e-08,0.014666,0.90253,10.425,0.00504,0.9024
0.29447,-8.1551e-27,-0.038787,8.5104e-08,0.014651,0.90373,10.425,0.00506,0.9036
0.29445,-5.9204e-27,-0.038823,9.2781e-08,0.014636,0.90493,10.425,0.00508,0.9048
0.29445,-5.6687e-27,-0.038858,1.0133e-07,0.014621,0.90613,10.425,0.0051,0.906
0.29444,-6.8727e-27,-0.038892,1.0949e-07,0.014606,0.90733,10.425,0.00512,0.9072
0.29444,-1.1715e-26,-0.038928,1.1664e-07,0.014592,0.90853,10.425,0.00514,0.9084
0.29443,-1.4661e-26,-0.038963,1.2377e-07,0.014577,0.90973,10.425,0.00516,0.9096
0.29441,-1.3951e-26,-0.038999,1.3085e-07,0.014563,0.91093,10.425,0.00518,0.9108
0.29438,-1.1977e-26,-0.039035,1.3576e-07,0.01455,0.91213,10.425,0.0052,0.912
0.29434,-8.0847e-27,-0.039071,1.3739e-07,0.014537,0.91333,10.425,0.00522,0.9132
0.29431,-6.2234e-27,-0.039106,1.3493e-07,0.014525,0.91453,10.425,0.00524,0.9144
0.29427,-6.8205e-27,-0.039141,1.2752e-07,0.014513,0.91573,10.425,0.00526,0.9156
0.29424,-7.2471e-27,-0.039175,1.1912e-07,0.014502,0.91693,10.425,0.00528,0.9168
0.29422,-7.5086e-27,-0.03921,1.0975e-07,0.01449,0.91813,10.425,0.0053,0.918
0.2942,-6.3165e-27,-0.039245,1.014e-07,0.014479,0.91933,10.425,0.00532,0.9192
0.29419,-3.9988e-27,-0.03928,9.3859e-08,0.014468,0.92053,10.425,0.00534,0.9204
0.29419,-3.0856e-27,-0.039314,8.6723e-08,0.014458,0.92173,10.425,0.00536,0.9216
0.29419,-3.0368e-27,-0.039346,7.9841e-08,0.014447,0.92293,10.425,0.00538,0.9228
0.29419,-3.6842e-27,-0.039379,7.3003e-08,0.014436,0.92413,10.425,0.0054,0.924
0.29419,-4.6674e-27,-0.039412,6.6187e-08,0.014426,0.92533,10.425,0.00542,0.9252
0.29418,-3.9306e-27,-0.039445,6.0371e-08,0.014417,0.92653,10.425,0.00544,0.9264
0.29417,-2.5583e-27,-0.039479,5.4923e-08,0.014407,0.92773,10.425,0.00546,0.9276
0.29416,-1.8644e-27,-0.039514,5.3284e-08,0.014399,0.92893,10.425,0.00548,0.9288
0.29416,-1.3556e-27,-0.039549,5.2683e-08,0.01439,0.93013,10.425,0.0055,0.93
0.29417,-2.2766e-27,-0.039585,5.4886e-08,0.014381,0.93133,10.425,0.00552,0.9312
0.29419,-3.4673e-27,-0.039622,5.7618e-08,0.014372,0.93253,10.425,0.00554,0.9324
0.29421,-3.1302e-27,-0.039661,6.1434e-08,0.014363,0.93373,10.425,0.00556,0.9336
0.29424,-2.6174e-27,-0.0397,6.5374e-08,0.014354,0.93493,10.425,0.00558,0.9348
0.29426,-2.6021e-27,-0.039742,7.2145e-08,0.014345,0.93613,10.425,0.0056,0.936
0.29427,-2.6214e-27,-0.039784,7.9042e-08,0.014336,0.93733,10.425,0.00562,0.9372
0.29427,-3.8591e-27,-0.039827,8.4045e-08,0.014327,0.93853,10.425,0.00564,0.9384
0.29428,-4.949e-27,-0.039869,8.868e-08,0.014317,0.93973,10.425,0.00566,0.9396
0.29428,-3.8622e-27,-0.039911,8.7875e-08,0.014309,0.94093,10.425,0.00568,0.9408
0.29428,-2.8577e-27,-0.039953,8.6542e-08,0.0143,0.94213,10.425,0.0057,0.942
0.29427,-2.461e-27,-0.039993,8.1301e-08,0.014292,0.94333,10.425,0.00572,0.9432
0.29426,-2.1028e-27,-0.040034,7.5644e-08,0.014285,0.94453,10.425,0.00574,0.9444
0.29424,-1.9267e-27,-0.040075,6.8017e-08,0.014278,0.94573,10.425,0.00576,0.9456
0.29422,-1.4129e-27,-0.040115,6.0547e-08,0.014271,0.94693,10.425,0.00578,0.9468
0.29421,2.2987e-28,-0.040154,5.36e-08,0.014265,0.94813,10.425,0.0058,0.948
0.2942,1.2377e-27,-0.040193,4.7503e-08,0.014259,0.94933,10.425,0.00582,0.9492
0.2942,6.5832e-28,-0.04023,4.3528e-08,0.014253,0.95053,10.425,0.00584,0.9504
0.2942,3.1627e-29,-0.040266,4.0463e-08,0.014247,0.95173,10.425,0.00586,0.9516
0.29421,-6.8641e-28,-0.040301,3.9152e-08,0.014241,0.95293,10.425,0.00588,0.9528
0.29422,-8.0107e-28,-0.040335,3.8262e-08,0.014236,0.95413,10.425,0.0059,0.954
0.29425,1.065e-30,-0.040366,3.8012e-08,0.014231,0.95533,10.425,0.00592,0.9552
0.29427,3.7363e-28,-0.040398,3.7646e-08,0.014226,0.95653,10.425,0.00594,0.9564
0.2943,2.2626e-28,-0.040431,3.7139e-08,0.014221,0.95773,10.425,0.00596,0.9576
0.29432,3.9256e-29,-0.040466,3.6105e-08,0.014216,0.95893,10.425,0.00598,0.9588
0.29434,-1.8615e-28,-0.040502,3.4561e-08,0.014211,0.96013,10.425,0.006,0.96
0.29436,-6.1548e-29,-0.04054,3.2792e-08,0.014207,0.96133,10.425,0.00602,0.9612
0.29437,3.341e-28,-0.040579,3.085e-08,0.014202,0.96253,10.425,0.00604,0.9624
0.29439,5.0596e-28,-0.040621,2.9375e-08,0.014197,0.96373,10.425,0.00606,0.9636
0.2944,5.4009e-28,-0.040663,2.8187e-08,0.014193,0.96493,10.425,0.00608,0.9648
0.29442,3.9051e-28,-0.040708,2.8135e-08,0.014188,0.96613,10.425,0.0061,0.966
0.29445,1.5233e-28,-0.040755,2.8631e-08,0.014184,0.96733,10.425,0.00612,0.9672
0.29448,1.5804e-28,-0.040801,3.0063e-08,0.01418,0.96853,10.425,0.00614,0.9684
0.29451,2.5383e-28,-0.040848,3.1841e-08,0.014176,0.96973,10.425,0.00616,0.9696
0.29455,2.8879e-28,-0.040895,3.3765e-08,0.014173,0.97093,10.425,0.00618,0.9708
0.29458,3.0716e-28,-0.040942,3.5728e-08,0.014169,0.97214,10.425,0.0062,0.972
0.29462,-6.5568e-29,-0.040991,3.7175e-08,0.014166,0.97334,10.425,0.00622,0.9732
0.29465,-5.1207e-28,-0.041041,3.8525e-08,0.014163,0.97454,10.425,0.00624,0.9744
0.29469,-8.8828e-28,-0.041092,3.893e-08,0.01416,0.97574,10.425,0.00626,0.9756
0.29472,-1.2564e-27,-0.041143,3.9226e-08,0.014157,0.97694,10.425,0.00628,0.9768
0.29476,-9.5539e-28,-0.041192,3.8915e-08,0.014155,0.97814,10.425,0.0063,0.978
0.29481,-6.2278e-28,-0.041241,3.8574e-08,0.014152,0.97934,10.425,0.00632,0.9792
0.29486,-5.1455e-28,-0.04129,3.8299e-08,0.01415,0.98054,10.425,0.00634,0.9804
0.29491,-4.3872e-28,-0.041338,3.8031e-08,0.014148,0.98174,10.425,0.00636,0.9816
0.29498,-8.4048e-28,-0.041387,3.7857e-08,0.014146,0.98294,10.425,0.00638,0.9828
0.29505,-1.1527e-27,-0.041436,3.76e-08,0.014144,0.98414,10.425,0.0064,0.984
0.29512,-8.0264e-28,-0.041484,3.6728e-08,0.014142,0.98534,10.425,0.00642,0.9852
0.2952,-4.9934e-28,-0.041532,3.5599e-08,0.014141,0.98654,10.425,0.00644,0.9864
0.29528,-4.1685e-28,-0.04158,3.3256e-08,0.014139,0.98774,10.425,0.00646,0.9876
0.29536,-3.8047e-28,-0.041629,3.0479e-08,0.014137,0.98894,10.425,0.00648,0.9888
0.29545,-4.9829e-28,-0.041677,2.6256e-08,0.014135,0.99014,10.425,0.0065,0.99
0.29554,-3.7086e-28,-0.041728,2.6948e-08,0.014133,0.99134,10.425,0.00652,0.9912
0.29564,3.6963e-28,-0.041783,3.9926e-08,0.014131,0.99254,10.425,0.00654,0.9924
0.29573,1.4593e-27,-0.041837,9.7532e-08,0.014129,0.99374,10.425,0.00656,0.9936
0.29581,3.2229e-27,-0.04189,2.4126e-07,0.014127,0.99494,10.425,0.00658,0.9948
0.29587,4.8106e-27,-0.04193,2.61e-07,0.014125,0.99614,10.425,0.0066,0.996
0.2959,6.1309e-27,-0.041952,9.2352e-08,0.014124,0.99734,10.425,0.00662,0.9972

==> images/spilling/tables/line_5_devolder_tke_kwsst.csv <==
k,z
0.0003870385770060169, 0.29892176070134885
0.001629621277255494, 0.307716810666817
0.003182003974686041, 0.3154378497230405
0.0048908370801561685, 0.32862196789242976
0.006290715866326516, 0.34615287037167547
0.007845635597400952, 0.3636922296297341
0.009091037223921405, 0.38339652426390786
0.010644265599233253, 0.3943903367207431
0.012351689241567886, 0.40211983255577954
0.011734626280849626, 0.41408617457610397
0.009566026300582106, 0.42160425094081666
0.006776980648071151, 0.42799757572340696
0.0050729397172616965, 0.4333591734908174
0.0025934121693047107, 0.43758756289729245
0.0008890893458681579, 0.44185823619783227


==> images/spilling/tables/line_5_devolder_vel_kwsst.csv <==
u,z
-0.027642276422764234, 0.2984383225127217
-0.06016260162601628, 0.29942972451307265
-0.0991869918699187, 0.30040357957536423
-0.14796747967479673, 0.30135111423056693
-0.1772357723577236, 0.3055886997718899
-0.16747967479674802, 0.3164063870854537
-0.13495934959349593, 0.3305228987541675
-0.11544715447154474, 0.3392086330935253
-0.07967479674796751, 0.3522547815406213
-0.040650406504065095, 0.3631514300754519
-0.0016260162601626216, 0.37296894191963514
0.04715447154471547, 0.38389191086155483
0.09593495934959345, 0.3926566064221795
0.14796747967479668, 0.4003509387611863
0.18373983739837402, 0.4155553605895773
0.1674796747967479, 0.43061940691349376
0.11869918699186982, 0.4358834883312864
0.06016260162601622, 0.44327952272328497
0.008130081300812941, 0.45069310405334284
-0.0016260162601626216, 0.4668538340059661
0.0016260162601626216, 0.49707843481312525
0.0016260162601626216, 0.5229777153886648
0.0016260162601626216, 0.5585892261800317
0.004878048780487809, 0.580180733462011
0.004878048780487809, 0.5996051938936656


==> images/spilling/tables/line_5_exp.csv <==
k,z
0.002764227642276424, 0.31885714285714284
0.0030894308943089435, 0.3325714285714285
0.0035772357723577244, 0.3451428571428571
0.0050406504065040655, 0.35771428571428565
0.006016260162601624, 0.3702857142857142
0.006504065040650405, 0.3805714285714285
0.006991869918699189, 0.38399999999999995


==> images/spilling/tables/line_5_exp_vel.csv <==
u,z
-0.10588235294117648, 0.318387694060675
-0.08571428571428569, 0.32963015714760474
-0.07563025210084034, 0.3431609932108436
-0.07226890756302518, 0.35445093291553903
-0.08907563025210086, 0.36127807055025396
-0.05210084033613449, 0.371343113516593
-0.018487394957983183, 0.3825475953093101
0.052100840336134435, 0.39138774153729283
0.07226890756302523, 0.4026302046242225

